Anti-Backdoor Coreset Selection via Cumulative Entropy

Recent training-time defenses against neural backdoors isolate a benign subset from poisoned training data, to learn a backdoor-free model from it. In this paper, we formulate this defense strategy as a coreset selection problem, giving rise to so-called "Anti-Backdoor Coreset Selection." Since poisonous samples have (a) lower prediction uncertainty and are (b) less frequent than benign samples, coreset selection naturally focuses more on samples associated with benign functionality than the backdoor functionality. We use the Cumulative Entropy as selection criterion to further facilitate this effect. The metric tracks the learning dynamics of training samples and allowing us to select benign samples with high informativeness for the coreset. Additionally, we unlearn the chosen samples in each epoch to facilitate the separability between benign and poisonous samples. Together, this yields an exceptionally effective training-time defense that constructs a benign coreset to train a backdoor-free model. Unlike prior defenses that compromise natural accuracy and fail against certain attacks, our method mitigates backdooring attacks consistently with a negligible impact on natural performance.

==> res/adapt_attack.csv <==
Dataset,Attack,allno,,,,,,,,,,all,,,,,,,,,,,,,,,coresetno,,,,,,,,,,coreset,,,,,,,,,,,,,,,attacktxt,allnoacc,allnoaccstd,allnoasr,allnoasrstd,allacc,allaccstd,allasr,allasrstd,corenoacc,corenoaccstd,corenoasr,corenoasrstd,coreacc,coreaccstd,coreasr,coreasrstd
,,acc1,acc2,acc3,acc4,acc5,asr1,asr2,asr3,asr4,asr5,acc1,acc2,acc3,acc4,acc5,asr1,asr2,asr3,asr4,asr5,der1,der2,der3,der4,der5,acc1,acc2,acc3,acc4,acc5,asr1,asr2,asr3,asr4,asr5,acc1,acc2,acc3,acc4,acc5,asr1,asr2,asr3,asr4,asr5,der1,der2,der3,der4,der5,,,,,,,,,,,,,,,,,
cifar10,badnets,94.18,94.21,94.28,,,99.97,99.96,99.9,,,94.2,93.9,93.83,,,1.21,1.16,1.57,,,,,,,,93.08,93.38,,,,99.89,99.96,,,,93.83,93.65,94.1,,,0.91,1.41,1.24,,,,,,,,\badnets,94.22,0.05,99.94,0.04,93.98,0.20,1.31,0.22,93.23,0.21,99.93,0.05,93.86,0.23,1.19,0.25
cifar10,blend,94.03,94.24,94.06,,,92.77,92.87,90.94,,,93.9,94.01,94.12,,,1.09,2.84,1.48,,,,,,,,92.7,92.73,93.78,,,90.56,91.88,90.62,,,93.93,93.76,93.38,,,6.77,5.84,4.33,,,,,,,,\blend,94.11,0.11,92.19,1.09,94.01,0.11,1.80,0.92,93.07,0.62,91.02,0.75,93.69,0.28,5.65,1.23
cifar10,clb,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,\clb,,,,,,,,,,,,,,,,
cifar10,iab,94.3,94.52,94.44,,,99.68,99.6,99.37,,,93.73,94.12,94.1,,,2.28,0.7,7.76,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,\iab,94.42,0.11,99.55,0.16,93.98,0.22,3.58,3.71,,,,,,,,
cifar10,wanet,93.96,93.99,93.67,,,76.67,78.92,81.6,,,92,92.47,91.98,,,8.7,3.3,7.31,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,\wanet,93.87,0.18,79.06,2.47,92.15,0.28,6.44,2.80,,,,,,,,
cifar10,issba,94.03,94.15,94.21,,,97.65,98.02,98.35,,,94.15,93.98,94.04,,,1.51,1.27,1.04,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,\issba,94.13,0.09,98.01,0.35,94.06,0.09,1.27,0.24,,,,,,,,
cifar10,lowfrequency,94.4,94.43,94.27,,,91.23,92.39,94.17,,,93.2,93.11,93.57,,,7.11,9.24,8.25,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,\lf,94.37,0.09,92.60,1.48,93.29,0.24,8.20,1.07,,,,,,,,
cifar10,adaptiveblend,94.56,94.32,94.28,,,99.98,100,99.97,,,93.81,94.46,93.71,,,13.81,9.43,11.84,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,\ablend,94.39,0.15,99.98,0.02,93.99,0.41,11.69,2.19,,,,,,,,
cifar10ALL,average,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
cifar10ALL,worstcase,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> res/clean_train_results.csv <==
Dataset,Arch,No Defense,,,,,ABL,,,,,DBD,,,,,DST,,,,,CBD,,,,,VAB,,,,,HARVEY,,,,,AccEnt,,,,,noacc,noaccstd,ablacc,ablaccstd,dbdacc,dbdaccstd,dstacc,dstaccstd,cbdacc,cbdaccstd,vabacc,vabaccstd,harveyacc,harveyaccstd,accentacc,accentaccstd,datasettxt,noacctxt,noaccstdtxt,ablacctxt,ablaccstdtxt,dbdacctxt,dbdaccstdtxt,dstacctxt,dstaccstdtxt,cbdacctxt,cbdaccstdtxt,vabacctxt,vabaccstdtxt,harveyacctxt,harveyaccstdtxt,accentacctxt,accentaccstdtxt
,,acc1,acc2,acc3,acc4,acc5,acc1,acc2,acc3,acc4,acc5,acc1,acc2,acc3,acc4,acc5,acc1,acc2,acc3,acc4,acc5,acc1,acc2,acc3,acc4,acc5,acc1,acc2,acc3,acc4,acc5,acc1,acc2,acc3,acc4,acc5,acc1,acc2,acc3,acc4,acc5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
cifar10,resnet18,94.78,94.71,94.69,94.7,94.34,82.52,89.37,81.63,81.48,82.11,93.18,94.03,88.42,92.86,93.13,88.51,88.82,88.38,89.53,88.14,92.39,92.59,92.95,93.43,93.12,94.35,93.89,94.77,94.02,93.76,93.98,93.84,93.28,93.97,93.91,94.73,94.9,94.83,94.61,94.78,94.644,0.173579952759526,83.422,3.3502343201633,92.324,2.22605705227876,88.676,0.53677742128372,92.896,0.414704714224473,94.158,0.406411121895055,93.796,0.293819672588477,94.77,0.109316055545379,\cifar{10},94.64,0.17,83.42,3.35,92.32,2.23,88.68,0.54,92.90,0.41,94.16,0.41,93.80,0.29,\bf 94.77,0.11
gtsrb,resnet18,98.35,98.7,98.36,98.24,98.14,89.58,90.78,94.07,90.5,94.02,93.22,93.76,93.67,92.85,93.39,94.3,92.43,92.67,92.18,92.31,75.99,89.31,92.68,72.41,72.31,89.27,90.52,94.13,93.84,94.73,98.02,97.76,98.23,98.04,97.68,98.11,97.75,98.47,97.97,98.32,98.358,0.211234466884552,91.79,2.10592022640935,93.378,0.365745813373172,92.778,0.869752838454692,80.54,9.73171105201958,92.498,2.43816939526359,97.946,0.223785611691188,98.124,0.283689971623953,\gtsrb,98.36,0.21,91.79,2.11,93.38,0.37,92.78,0.87,80.54,9.73,92.50,2.44,97.95,0.22,\bf 98.12,0.28
tinyimgnet,resnet34,62.04,62.73,61.89,,,35.33,38.26,38.78,,,52.57,51.28,51.59,,,0,0,0,,,50.57,51.73,50.7,,,57.99,59.34,59.27,,,60.35,61.02,61.21,,,61.48,61.12,60.97,,,62.22,0.447995535692041,37.4566666666667,1.86000896055189,51.8133333333333,0.673374586195033,,,51,0.635531273817423,58.8666666666667,0.760021929508178,60.86,0.451774279923061,61.19,0.262106848441622,\tinyimagenet,62.22,0.45,37.46,1.86,51.81,0.67,0.00,0.00,51.00,0.64,58.87,0.76,60.86,0.45,\bf 61.19,0.26


==> res/coreset_statistics.csv <==
Dataset,Arch,Attack,AccEnt,,,,,,,,,,attackname,accentsizetxt,accentsizestdtxt,accentpratetxt,accentpratestdtxt
,,,size1,size2,size3,size4,size5,prate1,prate2,prate3,prate4,prate5,,,,,
cifar10,resnet18,badnets,54.63,54.54,55.39,53.82,54.2,0,0,0,0,0,\badnets,54.52,0.58,0.00,0.00
cifar10,resnet18,blend,53.95,54.24,54.5,53.02,53.56,0,0,0,0,0,\blend,53.85,0.58,0.00,0.00
cifar10,resnet18,clb,55.1,54.73,54.27,54.62,53.92,0,0,0,0,0,\clb,54.53,0.45,0.00,0.00
cifar10,resnet18,iab,56.31,54.26,54.37,54.61,54.95,0,0.01,0,0.01,0.01,\iab,54.90,0.83,0.01,0.01
cifar10,resnet18,wanet,57.47,58.14,57.86,57.88,57.8,0.12,0.19,0.11,0.33,0.24,\wanet,57.83,0.24,0.20,0.09
cifar10,resnet18,issba,54.09,54.1,52.53,53.98,55.5,0.01,0,0,0,0,\issba,54.04,1.05,0.00,0.00
cifar10,resnet18,lowfrequency,55.46,55.7,53.71,54.73,54.86,0.13,0.15,0.2,0.22,0.26,\lf,54.89,0.77,0.19,0.05
cifar10,resnet18,adaptiveblend,56.67,56.21,55.96,55.27,56.04,0.69,0.42,0.34,0.58,0.65,\ablend,56.03,0.51,0.54,0.15
cifar10ALL,resnet18,average,,,,,,,,,,,,,,,
cifar10ALL,resnet18,worstcase,,,,,,,,,,,,,,,
gtsrb,resnet18,badnets,,,,,,,,,,,,,,,
gtsrb,resnet18,blend,,,,,,,,,,,,,,,
gtsrb,resnet18,clb,,,,,,,,,,,,,,,
gtsrb,resnet18,iab,,,,,,,,,,,,,,,
gtsrb,resnet18,wanet,,,,,,,,,,,,,,,
gtsrb,resnet18,issba,,,,,,,,,,,,,,,
gtsrb,resnet18,lowfrequency,,,,,,,,,,,,,,,
gtsrb,resnet18,adaptiveblend,,,,,,,,,,,,,,,
gtsrbALL,resnet18,average,,,,,,,,,,,,,,,
gtsrbALL,resnet18,worstcase,,,,,,,,,,,,,,,
tinyimgnet,resnet34,badnets,,,,,,,,,,,,,,,
tinyimgnet,resnet34,blend,,,,,,,,,,,,,,,
tinyimgnet,resnet34,clb,,,,,,,,,,,,,,,
tinyimgnet,resnet34,iab,,,,,,,,,,,,,,,
tinyimgnet,resnet34,wanet,,,,,,,,,,,,,,,
tinyimgnet,resnet34,issba,,,,,,,,,,,,,,,
tinyimgnet,resnet34,lowfrequency,,,,,,,,,,,,,,,
tinyimgnet,resnet34,adaptiveblend,,,,,,,,,,,,,,,
tinyimgnetALL,resnet34,average,,,,,,,,,,,,,,,
tinyimgnetALL,resnet34,worstcase,,,,,,,,,,,,,,,


==> res/cross_arch.csv <==
Dataset,Attack,wrn161,,,,,,,,,,,,,,,vgg11,,,,,,,,,,,,,,,mobilenetv2,,,,,,,,,,,,,,,densenet121,,,,,,,,,,,,,,,attacktxt,wrnnoacc,wrnnoaccstd,wrnnoasr,wrnnoasrstd,wrnacc,wrnaccstd,wrnasr,wrnasrstd,vggnoacc,vggnoaccstd,vggnoasr,vggnoasrstd,vggacc,vggaccstd,vggasr,vggasrstd,mnetnoacc,mnetnoaccstd,mnetnoasr,mnetnoasrstd,mnetacc,mnetaccstd,mnetasr,mnetasrstd,densenoacc,densenoaccstd,densenoasr,densenoasrstd,denseacc,denseaccstd,denseasr,denseasrstd
,,acc1,acc2,acc3,acc4,acc5,asr1,asr2,asr3,asr4,asr5,der1,der2,der3,der4,der5,acc1,acc2,acc3,acc4,acc5,asr1,asr2,asr3,asr4,asr5,der1,der2,der3,der4,der5,acc1,acc2,acc3,acc4,acc5,asr1,asr2,asr3,asr4,asr5,der1,der2,der3,der4,der5,acc1,acc2,acc3,acc4,acc5,asr1,asr2,asr3,asr4,asr5,der1,der2,der3,der4,der5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
cifar10,badnets,90.66,90.65,90.41,,,1.88,1.4,1.92,,,,,,,,91.7,91.73,91.85,,,1.3,1.11,1.54,,,,,,,,92.9,92.88,93.01,,,0.84,1.1,1.02,,,,,,,,95.25,94.92,94.73,,,0.8,0.9,0.8,,,,,,,,\badnets,,,99.93,0.17,90.57,0.14,1.73,0.14,,,99.98,0.11,91.76,0.08,1.32,0.22,,,99.96,0.06,92.93,0.07,0.99,0.13,,,100.00,0.00,94.97,0.26,0.83,0.06
cifar10,blend,90.02,90.54,90.71,,,1.44,2.23,2,,,,,,,,89.97,91.65,91.02,,,2.01,2.22,1.77,,,,,,,,92.85,92.84,92.82,,,1.03,1.34,1.04,,,,,,,,94.51,94.81,94.63,,,1.42,0.7,0.58,,,,,,,,\blend,,,98.67,0.42,90.42,0.36,1.89,0.36,,,99.12,0.31,90.88,0.85,2.00,0.23,,,99.23,0.25,92.84,0.02,1.14,0.18,,,99.25,0.32,94.65,0.15,0.90,0.45
cifar10,clb,90.41,90.47,90.88,,,1.13,1.43,1.97,,,,,,,,91.25,91.44,91.44,,,2.95,2.59,3.16,,,,,,,,92.96,92.65,92.87,,,1.34,1.16,1.03,,,,,,,,94.62,94.58,94.6,,,1,0.72,0.97,,,,,,,,\clb,,,99.19,0.54,90.59,0.26,1.51,0.26,,,99.62,0.25,91.38,0.11,2.90,0.29,,,99.87,0.13,92.83,0.16,1.18,0.16,,,99.48,0.15,94.60,0.02,0.90,0.15
cifar10,iab,90.48,89.91,90.47,,,1.61,1.8,2.32,,,,,,,,91.2,91.37,91.88,,,2.06,1.36,1.43,,,,,,,,92.57,93.08,92.95,,,2.02,2.31,2.78,,,,,,,,95.22,94.86,94.87,,,1.54,0.89,1.32,,,,,,,,\iab,,,98.21,0.46,90.29,0.33,1.91,0.33,,,99.84,0.35,91.48,0.35,1.62,0.39,,,99.94,0.04,92.87,0.27,2.37,0.38,,,99.69,0.28,94.98,0.21,1.25,0.33
cifar10,wanet,88.49,88.38,88.23,,,2.61,2.73,3.13,,,,,,,,89.44,90.39,88.3,,,1.92,2.9,3.12,,,,,,,,92.5,92.47,92.35,,,1.6,1.99,2.21,,,,,,,,94.82,94.96,94.8,,,0.9,0.75,0.81,,,,,,,,\wanet,,,92.13,0.85,88.37,0.13,2.82,0.13,,,96.43,0.84,89.38,1.05,2.65,0.64,,,97.25,0.68,92.44,0.08,1.93,0.31,,,98.35,0.32,94.86,0.09,0.82,0.08
cifar10,issba,90.75,90.75,90.38,,,1.07,1.21,2.16,,,,,,,,91.09,90.91,91.48,,,2.11,1.61,1.77,,,,,,,,92.24,92.75,92.51,,,1.83,1.76,1.38,,,,,,,,94.76,94.47,94.89,,,0.4,1.14,0.85,,,,,,,,\issba,,,99.21,0.34,90.63,0.21,1.48,0.21,,,99.07,0.29,91.16,0.29,1.83,0.26,,,99.21,0.32,92.50,0.26,1.66,0.24,,,99.06,0.41,94.71,0.22,0.80,0.37
cifar10,lowfrequency,90.1,90.16,90.43,,,8.16,7.62,9.8,,,,,,,,91.66,90.95,91.05,,,5.66,6.71,9.28,,,,,,,,92.49,92.57,92.37,,,4.68,8.62,6.67,,,,,,,,94.58,94.67,94.32,,,5.76,4.25,7.47,,,,,,,,\lf,,,97.27,0.68,90.23,0.18,8.53,0.18,,,98.14,0.74,91.22,0.38,7.22,1.86,,,98.31,0.57,92.48,0.10,6.66,1.97,,,98.36,0.89,94.52,0.18,5.83,1.61
cifar10,adaptiveblend,89.72,90.05,90.1,,,10.48,8.82,10.12,,,,,,,,90.48,90.97,91,,,9.24,8.14,9.67,,,,,,,,92.31,92.09,91.4,,,6.71,7.9,8.84,,,,,,,,94.35,94.48,94.57,,,6.51,8.37,7.08,,,,,,,,\ablend,,,98.96,0.47,89.96,0.21,9.81,0.21,,,99.04,0.54,90.82,0.29,9.02,0.79,,,99.52,0.22,91.93,0.47,7.82,1.07,,,99.42,0.51,94.47,0.11,7.32,0.95
cifar10ALL,average,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
cifar10ALL,worstcase,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> res/cross_prate.csv <==
Dataset,Arch,Attack,prate001,,,,,,,,,,,,,,,,,prate005,,,,,,,,,,,,,,,,,prate010,,,,,,,,,,,,,,,,,prate020,,,,,,,,,,,,,,,,
,,,accNo,asrNo,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5,accNo,asrNo,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5,accNo,asrNo,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5,accNo,asrNo,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5
cifar10,resnet18,badnets,94.84,99.82,94.31,0.99,99.15,95.02,1.03,99.395,94.72,1.31,99.195,,,,,,,94.528,99.998,94.51,0.78,99.6,94.05,1.22,99.15,94.56,1.01,99.494,94.55,0.9,99.549,94.23,1.08,99.31,94.49,100,94.72,0.96,,94.73,0.99,,94.69,1.04,,,,,,,,,,94.29,1.11,,94.78,1.06,,94.36,1.13,,,,,,,
cifar10,resnet18,blend,94.6,92.47,94.62,0.93,95.77,94.69,1,95.735,94.73,0.78,95.845,,,,,,,94.492,97.282,94.39,0.86,98.16,95.12,0.69,98.296,94.88,0.69,98.296,94.41,0.81,98.195,94.31,0.8,98.15,,,94.6,0.73,,94.64,0.98,,95,0.93,,,,,,,,,,94.48,1.08,,94.58,1.04,,94.44,0.99,,,,,,,
cifar10,resnet18,iab,94.76,99.68,94.64,2.1,98.73,94.3,1.59,98.815,95.12,2.24,98.72,,,,,,,94.528,99.834,94.43,1.57,99.083,94.16,0.99,99.238,94.12,1.13,99.148,94.47,0.79,99.493,94.32,1.64,98.993,,,93.82,0.18,,94.02,1.32,,94.79,0.29,,,,,,,,,,93.76,1.2,,93.82,2.47,,93.62,1.08,,,,,,,
cifar10,resnet18,issba,94.72,98.56,94.05,1.49,98.2,94.42,1.84,98.21,94.7,1.58,98.48,,,,,,,94.514,99.996,94.62,1.2,99.398,94.78,1.23,99.383,93.98,1.33,99.066,95.01,1.27,99.363,94.91,1.09,99.453,,,94.96,1.27,,94.75,1.8,,94.84,1.2,,,,,,,,,,94.02,1.04,,93.85,1.27,,94.12,0.78,,,,,,,
cifar10,resnet18,wanet,94.25,52.76,94.12,4.12,,94.33,3.14,,93.96,5.04,,,,,,,,,,94.31,0.84,,94.31,0.74,,94.04,0.82,,93.8,1.17,,94.21,0.9,,,,93.85,0.79,,93.26,0.86,,93.41,0.88,,,,,,,,,,92.76,1.11,,91.86,1,,91.93,1.13,,,,,,,
cifar10,resnet18,lowfrequency,,,,,,,,,,,,,,,,,,94.702,98.338,94.06,2.69,97.503,93.8,2.4,97.518,94.24,3.45,97.213,93.75,2.92,97.233,94.46,3.73,97.183,,,94.85,5.47,,94.93,3.08,,94,2.77,,,,,,,,,,93.98,6.21,,94.37,5.24,,94.42,4.27,,,,,,,
cifar10,resnet18,adaptiveblend,,,,,,,,,,,,,,,,,,94.022,95.982,94.6,6.93,94.526,93.9,2.97,96.445,94.42,6.54,94.721,94.45,6.4,94.791,94.5,5.73,95.126,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
cifar10ALL,resnet18,average,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
cifar10ALL,resnet18,worstcase,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> res/main_results.csv <==
Dataset,Arch,Attack,No Defense,,,,,,,,,,,,ABL,,,,,,,,,,,,,,,DBD,,,,,,,,,,,,,,,DST,,,,,,,,,,,,,,,CBD,,,,,,,,,,,,,,,VAB,,,,,,,,,,,,,,,HARVEY,,,,,,,,,,,,,,,AccEnt,,,,,,,,,,,,,,,noacc,noaccstd,noasr,noasrstd,ablacc,ablaccstd,ablasr,ablasrstd,ablder,ablderstd,dbdacc,dbdaccstd,dbdasr,dbdasrstd,dbdder,dbdderstd,dstacc,dstaccstd,dstasr,dstasrstd,dstder,dstdetstd,cbdacc,cbdaccstd,cbdasr,cbdasrstd,cbdder,cbdderstd,vabacc,vabaccstd,vabasr,vabasrstd,vabder,vabderstd,harveyacc,harveyaccstd,harveyasr,harveyasrstd,harveyder,harveyderstd,accentacc,accentaccstd,accentasr,accentasrstd,accentder,accentderstd,attacktxt,noacctxt,noaccstdtxt,noasrtxt,noasrstdtxt,nodertxt,ablacctxt,ablaccstdtxt,ablasrtxt,ablasrstdtxt,abldertxt,ablderstdtxt,dbdacctxt,dbdaccstdtxt,dbdasrtxt,dbdasrstdtxt,dbddertxt,dbdderstdtxt,dstacctxt,dstaccstdtxt,dstasrtxt,dstasrstdtxt,dstdertxt,dstderstdtxt,cbdacctxt,cbdaccstdtxt,cbdasrtxt,cbdasrstdtxt,cbddertxt,cbdderstdtxt,vabacctxt,vabaccstdtxt,vabasrtxt,vabasrstdtxt,vabdertxt,vabderstdtxt,harveyacctxt,harveyaccstdtxt,harveyasrtxt,harveyasrstdtxt,harveydertxt,harveyderstdtxt,accentacctxt,accentaccstdtxt,accentasrtxt,accentasrstdtxt,accentdertxt,accentderstdtxt
,,,accavg,asravg,acc1,asr1,acc2,asr2,acc3,asr3,acc4,asr4,acc5,asr5,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
cifar10,resnet18,badnets,94.528,99.998,94.53,100,94.75,100,94.21,99.99,94.77,100,94.38,100,92.74,0.38,98.915,92.54,0.42,98.795,93.2,0.36,99.155,92.89,0.26,99.05,93.41,0.37,99.255,89.17,2.35,96.145,92.91,2.49,97.945,93.01,2.22,98.13,92.87,1.89,98.225,92.97,2.23,98.105,93.67,0,99.57,93.91,0,99.69,87.34,3.2,94.805,88.21,5.12,94.28,93.72,0,99.595,86.27,95.77,47.985,90,1.18,97.145,89.22,1.27,96.71,87.96,1.1,96.165,89.69,1.41,96.875,94.82,0.77,99.614,94.38,0.77,99.54,94.72,0.93,99.534,94.61,1.04,99.479,94.67,1.02,99.489,94.02,1.14,99.175,94.34,0.98,99.415,93.72,1.63,98.78,94.02,1.15,99.17,93.52,0.51,99.24,94.51,0.78,99.6,94.05,1.22,99.15,94.56,1.01,99.494,94.55,0.9,99.549,94.23,1.08,99.31,94.528,0.240249869927126,99.998,0.00447213595500187,92.956,0.349899985710201,0.358,0.0593295878967653,99.034,0.183725338481116,92.186,1.68685506194219,2.236,0.222216111027081,97.71,0.880638972564806,91.37,3.29737016423695,1.664,2.37749447948886,97.588,2.78669741809189,88.628,1.53028428731396,20.146,42.2752578939502,86.976,21.7995717847851,94.64,0.164468842033985,0.906,0.130881625906771,99.5312,0.0534948595661282,93.924,0.314769757124158,1.082,0.401833298769527,99.156,0.232416651727023,94.38,0.228910462845193,0.998,0.168285471743701,99.4206,0.1867586678042,\badnets,94.53,0.24,100.00,0.00,--,92.96,0.35,\bf 0.36,0.06,99.03,0.18,92.19,1.69,2.24,0.22,97.71,0.88,91.37,3.30,1.66,2.38,97.59,2.79,88.63,1.53,20.15,42.28,86.98,21.80,\bf 94.64,0.16,0.91,0.13,\bf 99.53,0.05,93.92,0.31,1.08,0.40,99.16,0.23,94.38,0.23,1.00,0.17,99.42,0.19
cifar10,resnet18,blend,94.492,97.282,94.2,97.01,94.6,97.43,94.59,97.39,94.64,97.2,94.43,97.38,85.5,95.78,46.255,85.74,48.03,70.25,90.26,5.37,93.84,91.36,5.54,94.305,88.57,20.2,85.58,93.01,7.05,94.375,93.79,2.69,96.945,93.3,10.26,92.915,92.4,10.31,92.44,93.1,5.95,94.97,88.06,90.36,50.245,88.01,0.12,95.34,87.6,0,95.195,87.51,0.01,95.145,87.82,95.96,47.325,91.6,77.34,58.525,87.03,65.23,62.295,90.27,53.59,69.735,90.1,32.21,80.34,88.04,7.69,91.57,94.04,0.98,97.925,94.37,0.89,98.135,94.1,1.03,97.93,94.36,0.9,98.125,93.47,0.89,97.685,94.06,0.87,97.99,93.88,0.76,97.955,93.91,1.42,97.64,94.13,0.56,98.18,94.26,0.99,98.03,94.39,0.86,98.16,95.12,0.69,98.296,94.88,0.69,98.296,94.41,0.81,98.195,94.31,0.8,98.15,94.5504,0.0865494078547012,97.3364,0.0936739024488665,88.286,2.63014828479309,34.984,38.1734741672801,78.046,20.2608734387242,93.12,0.503040753816229,7.252,3.19950308641826,94.329,1.7905425155522,87.8,0.243002057604459,37.29,51.0405358514191,76.65,25.4581902341859,89.408,1.84072540048753,47.212,27.6589591271978,72.493,13.5297646875325,94.068,0.366019125183372,0.938,0.0637965516309463,97.96,0.18411952639522,94.048,0.157384878562081,0.92,0.321169737055035,97.959,0.197876223938099,94.622,0.357309389745079,0.77,0.0764852927038918,98.2194,0.0718943669559745,\blend,94.49,0.09,97.28,0.09,--,88.29,2.63,34.98,38.17,78.05,20.26,93.12,0.50,7.25,3.20,94.33,1.79,87.80,0.24,37.29,51.04,76.65,25.46,89.41,1.84,47.21,27.66,72.49,13.53,94.07,0.37,0.94,0.06,97.96,0.18,94.05,0.16,0.92,0.32,97.96,0.20,\bf 94.62,0.36,\bf 0.77,0.08,\bf 98.22,0.07
cifar10,resnet18,clb,94.462,99.996,94.62,100,94.54,100,94.36,99.98,94.25,100,94.54,100,87.51,3.54,94.752,85.96,0.54,95.477,87.22,2.14,95.307,83.93,0.43,94.517,84.15,0.64,94.522,90.65,0.14,98.022,93.42,14.88,92.037,91.45,0.34,98.322,92.65,2.48,97.852,91.07,1.42,97.592,91.96,96.66,50.417,91.25,0.26,98.262,88.13,21.99,85.837,92.18,0,98.857,92.52,0,99.027,88.34,0,96.937,87.21,0,96.372,92.16,73.57,62.062,88.88,0,97.207,88.96,0,97.247,94.35,1.36,99.262,94.3,0.98,99.427,94.1,1.42,99.107,94.28,0.92,99.447,94.13,0.6,99.532,93.54,0.4,99.337,94.08,0.47,99.572,93.79,0.36,99.482,93.84,0.48,99.447,94.04,0.56,99.507,94.41,0.9,99.522,94.91,0.72,99.638,94.4,0.99,99.472,94.41,0.92,99.512,94.4,0.86,99.537,94.4304,0.125023197847443,99.9952,0.00867179335546999,85.754,1.67144548220993,1.458,1.35724721403287,94.915,0.449702679556164,91.848,1.15252765693497,3.852,6.23552082828692,96.765,2.65630288182654,91.208,1.78237762553282,23.782,41.8296117600917,86.48,20.9188090005143,89.11,1.84260684900496,14.714,32.9015042209319,89.965,15.6021627507215,94.232,0.110317722964174,1.056,0.338053250243213,99.355,0.169654059780483,93.858,0.21707141681944,0.454,0.0773304597167248,99.469,0.086789976379764,94.506,0.225898207164198,0.878,0.100099950049938,99.5362,0.0617915851876285,\clb,94.46,0.13,100.00,0.01,--,85.75,1.67,1.46,1.36,94.92,0.45,91.85,1.15,3.85,6.24,96.77,2.66,91.21,1.78,23.78,41.83,86.48,20.92,89.11,1.84,14.71,32.90,89.97,15.60,94.23,0.11,1.06,0.34,99.36,0.17,93.86,0.22,\bf 0.45,0.08,99.47,0.09,\bf 94.51,0.23,0.88,0.10,\bf 99.54,0.06
cifar10,resnet18,iab,94.528,99.834,94.54,99.86,94.43,99.73,94.55,99.79,94.59,99.91,94.53,99.88,93.11,4.3,97.058,92.26,3.16,97.203,93.11,3.09,97.663,92.27,1.78,97.898,92.2,3.19,97.158,99.1,99.91,50,91.89,99.6,48.798,85.06,99.87,45.266,92.52,99.89,48.996,93.13,99.84,49.301,93.91,95.72,51.748,88.64,99.68,47.133,93.84,99.94,49.656,93.38,99.84,49.426,90.97,97.76,49.258,90.2,7.73,93.888,91.07,5.43,95.473,88.81,13.08,90.518,90.17,7.82,93.828,88.97,7.94,93.168,94.58,1.58,99.127,94.44,1,99.373,94.37,0.52,99.578,94.46,0.68,99.543,92.86,65.46,66.353,93.57,2.21,98.333,93.93,0.78,99.228,92.96,2.42,97.923,93.07,1.93,98.223,94.18,2.7,98.393,94.43,1.57,99.083,94.16,0.99,99.238,94.12,1.13,99.148,94.47,0.79,99.493,94.32,1.64,98.993,94.5256,0.0589643960369284,99.8288,0.0716044691342617,92.59,0.475447157947126,3.104,0.893605058177269,97.396,0.364496227689665,92.34,4.98886259582282,99.822,0.126767503722368,48.4722,1.84941293387929,92.148,2.3010367228708,98.588,1.83704109915919,49.4442,1.63775767438288,89.844,0.944605737861038,8.4,2.81603444581205,93.375,1.80798783181746,94.142,0.720638605682487,13.848,28.8548318310816,92.7948,14.7824918805998,93.542,0.529121914118105,2.008,0.742206170817786,98.42,0.486564486990166,94.3,0.156684396159924,1.224,0.369025744359387,99.191,0.191134769207491,\iab,94.53,0.06,99.83,0.07,--,92.59,0.48,3.10,0.89,97.40,0.36,92.34,4.99,\HLFail 99.82,0.13,48.47,1.85,92.15,2.30,\HLFail 98.59,1.84,49.44,1.64,89.84,0.94,8.40,2.82,93.38,1.81,94.14,0.72,13.85,28.85,92.79,14.78,93.54,0.53,2.01,0.74,98.42,0.49,\bf 94.30,0.16,\bf 1.22,0.37,\bf 99.19,0.19
cifar10,resnet18,wanet,94.016,96,94.02,95.69,94.28,95.98,93.82,96.57,93.84,96.32,94.12,95.44,91.4,9.89,91.747,87.09,92.93,48.072,86.49,97.76,46.237,87.1,96.06,46.542,91.14,3.3,94.912,91.97,2.72,95.617,91.84,2.36,95.732,91,2.73,95.127,92.54,2.14,96.192,92.49,2.16,96.157,92.54,98.73,49.262,93.11,99.66,49.547,87.83,94.83,47.492,87.93,99.06,46.957,93.27,99.94,49.627,89.91,9.27,91.312,92.43,1.83,96.292,86.78,48.44,70.162,90.51,89.33,51.582,90.63,92.09,50.262,94.33,1.62,97.19,94.47,1.11,97.445,94.45,1.29,97.355,94.16,0.61,97.695,94.25,0.87,97.565,93.44,1.39,97.017,93.41,1.88,96.757,93.86,0.46,97.692,93.48,2.32,96.572,93.37,2.91,96.222,94.31,0.84,97.58,94.31,0.74,97.63,94.04,0.82,97.59,93.8,1.17,97.307,94.21,0.9,97.55,94.0152,0.19358512339537,96.062,0.424876452630642,88.644,2.41164466702705,59.988,48.8273168421121,65.502,25.4370539272928,91.968,0.623113151843227,2.422,0.289689488935999,95.765,0.437615698987138,90.936,2.80311969063042,98.444,2.07598892097236,48.577,1.25640857208155,90.052,2.05699295088729,48.192,42.6725558175275,71.922,21.5397179647274,94.332,0.131605471010898,1.1,0.387169213652119,97.45,0.193584606826059,93.512,0.198670581616906,1.792,0.931702742294988,96.852,0.551622606498317,94.134,0.216864012689981,0.894,0.164560019445794,97.5314,0.128665457679977,\wanet,94.02,0.19,96.00,0.42,--,88.64,2.41,\HLFail 59.99,48.83,65.50,25.44,91.97,0.62,2.42,0.29,95.77,0.44,90.94,2.80,\HLFail 98.44,2.08,48.58,1.26,90.05,2.06,48.19,42.67,71.92,21.54,\bf 94.33,0.13,1.10,0.39,97.45,0.19,93.51,0.20,1.79,0.93,96.85,0.55,94.13,0.22,\bf 0.89,0.16,\bf 97.53,0.13
cifar10,resnet18,issba,94.514,99.996,94.85,99.99,94.79,100,94.31,100,94.4,100,94.22,99.99,87.49,0.66,96.156,87.74,1.24,95.991,84.62,0.61,94.746,88.69,1.12,96.526,89.17,1.26,96.696,91.87,9.28,94.036,92.56,10.47,93.786,92.42,11.84,93.031,93.04,12.1,93.211,92.74,10.86,93.681,88.46,7.3,93.321,87.97,0.74,96.356,88.44,0.37,96.776,88.27,0.88,96.436,88.68,0.98,96.591,92.89,21.1,88.636,92.9,96.3,51.041,92.69,100,49.088,93.37,98.01,50.421,93.2,100,49.343,94.06,1.23,99.156,92.57,1.32,98.366,94.44,0.61,99.656,94.41,0.04,99.926,93.87,0.01,99.671,93.63,1.26,98.926,93.11,1.44,98.576,92.61,1.57,98.261,93.79,1.11,99.081,93.59,0.91,99.081,94.62,1.2,99.398,94.78,1.23,99.383,93.98,1.33,99.066,95.01,1.27,99.363,94.91,1.09,99.453,94.4468,0.22059283759905,99.9972,0.00438178046004279,87.542,1.77117757438378,0.978,0.318150907589465,96.023,0.767362365509277,92.526,0.433797187634959,10.91,1.13291659004536,93.549,0.416332199091063,88.364,0.264064386087941,2.054,2.94171378621374,95.896,1.4483827187591,93.01,0.27138533490224,83.082,34.6834487904534,57.7058,17.3087264320631,93.87,0.765277727364388,0.642,0.62615493290399,99.355,0.619318173477894,93.346,0.483404592448191,1.258,0.261476576388785,98.785,0.358249214932842,94.66,0.407246853885944,1.224,0.0893308457365092,99.3326,0.152736046825889,\issba,94.51,0.22,100.00,0.00,--,87.54,1.77,0.98,0.32,96.02,0.77,92.53,0.43,10.91,1.13,93.55,0.42,88.36,0.26,2.05,2.94,95.90,1.45,93.01,0.27,\HLFail 83.08,34.68,57.71,17.31,93.87,0.77,\bf 0.64,0.63,\bf 99.36,0.62,93.35,0.48,1.26,0.26,98.79,0.36,\bf 94.66,0.41,1.22,0.09,99.33,0.15
cifar10,resnet18,lowfrequency,94.702,98.338,94.66,98.97,94.69,97.93,94.83,97.83,94.61,98.6,94.72,98.36,94.61,98.36,49.954,85.27,96.57,46.168,89.29,2.6,95.163,88.23,3.89,93.988,89.49,5.66,93.733,92.74,97.4,49.488,93.33,94.1,51.433,92.27,98.64,48.784,92.86,98.04,49.228,93.12,95.27,50.743,93.79,96.16,50.633,86.89,83.98,53.273,94,94.17,51.733,90.68,90.01,52.153,85.16,91.92,48.438,91.62,96.58,49.338,90.04,90.98,51.348,90.56,61.31,66.443,91.07,28.42,83.143,90.94,69.58,62.498,94.23,73.23,62.318,91.63,89.1,53.083,94.59,98.96,49.944,94.75,14.6,91.869,94.19,10.8,93.513,93.84,98.57,49.569,92.9,3.26,96.638,94.22,92.26,52.798,92.95,1.91,97.338,93.31,2.13,97.408,94.06,2.69,97.503,93.8,2.4,97.518,94.24,3.45,97.213,93.75,2.92,97.233,94.46,3.73,97.183,94.7104,0.0789987341670735,98.2116,0.321625247765156,89.378,3.37593246377945,41.416,51.180945966248,75.8012,25.3643092494158,92.864,0.403398066430668,96.69,1.92701842233021,49.9352,1.10920318246929,90.104,3.99593918872648,91.248,4.67637359499858,51.246,1.83229228017803,90.846,0.589389514667506,69.374,27.15366605083,62.554,13.5947735361793,93.878,1.27887450518024,57.338,41.7914263934602,70.1454,21.085835134042,93.444,0.573785674272195,39.626,50.9795687506279,78.7502,25.1925203026613,94.062,0.298362195996743,3.038,0.545591422219961,97.33,0.16581616326523,\lf,94.70,0.08,98.34,0.32,--,89.38,3.38,41.42,51.18,75.80,25.36,92.86,0.40,\HLFail 96.69,1.93,49.94,1.11,90.10,4.00,\HLFail 91.25,4.68,51.25,1.83,90.85,0.59,\HLFail 69.37,27.15,62.55,13.59,93.88,1.28,\HLFail 57.34,41.79,70.15,21.09,93.44,0.57,39.63,50.98,78.75,25.19,\bf 94.06,0.30,\bf 3.04,0.55,\bf 97.33,0.17
cifar10,resnet18,adaptiveblend,94.022,95.982,94.19,98.68,93.99,93.12,94,96.79,94.04,93.96,93.89,97.36,86.28,67.7,60.27,81.32,72.66,55.31,86.9,56.12,66.37,78.4,66.41,56.975,86.44,48.86,69.77,91.57,4.12,94.705,93.52,4.67,95.405,93.11,7.37,93.85,92.89,7.67,93.59,92.8,6.46,94.15,86.82,99.09,46.399,85.91,95.54,46.165,89.81,99.93,47.894,87.18,97.06,46.579,86.47,99.01,46.224,91.18,51.44,70.85,91.86,54.54,69.64,92.98,70.06,62.44,93.12,66.77,64.155,92.18,59,67.57,91.95,97.48,48.964,91.58,86.39,53.575,91.96,98.61,48.969,91.79,98.39,48.884,93.52,99.28,49.749,93.72,72.6,61.54,93.65,73.79,60.91,94.07,82.29,56.846,93.3,73.93,60.665,93.41,74.49,60.44,94.6,6.93,94.526,93.9,2.97,96.445,94.42,6.54,94.721,94.45,6.4,94.791,94.5,5.73,95.126,93.9884,0.0583335238092147,95.4424,1.82862210420852,83.868,3.80845375447832,62.35,9.64618059130141,61.739,6.16702562018353,92.778,0.73025338068372,6.058,1.59404203206816,94.34,0.725629037456466,87.238,1.51217393179489,98.126,1.78807997584001,46.6522,0.712785872475039,92.264,0.804785685757394,60.362,7.91306640942688,66.931,3.57004271683127,92.16,0.775725466901788,96.03,5.42725989795956,50.0282,2.01378765017566,93.63,0.299749895746436,75.42,3.90164068053428,60.0802,1.85412248786319,94.374,0.27364210202379,5.714,1.5938412718963,95.1218,0.770701433760188,\ablend,94.02,0.06,95.98,1.83,--,83.87,3.81,\HLFail 62.35,9.65,61.74,6.17,92.78,0.73,6.06,1.59,94.34,0.73,87.24,1.51,\HLFail 98.13,1.79,46.65,0.71,92.26,0.80,\HLFail 60.36,7.91,66.93,3.57,92.16,0.78,\HLFail 96.03,5.43,50.03,2.01,93.63,0.30,\HLFail 75.42,3.90,60.08,1.85,\bf 94.37,0.27,\bf 5.71,1.59,\bf 95.12,0.77
cifar10ALL,resnet18,average,94.408,98.42825,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,88.62725,,25.5795,,83.557025,,92.45375,,28.65525,,83.858175,,89.896,,56.3995,,69.066675,,90.39525,,43.93525,,75.240225,,93.91525,,21.48225,,88.32745,,93.663,,15.32,,91.183925,,94.37975,,1.8425,,98.210375,,\avg,94.41,,98.43,,--,88.63,0.00,25.58,0.00,83.56,0.00,92.45,0.00,28.66,0.00,83.86,0.00,89.90,0.00,\HLFail 56.40,0.00,69.07,0.00,90.40,0.00,43.94,0.00,75.24,0.00,93.92,0.00,21.48,0.00,88.33,0.00,93.66,0.00,15.32,0.00,91.18,0.00,\bf 94.38,0.00,\bf 1.84,0.00,\bf 98.21,0.00
cifar10ALL,resnet18,worstcase,94.016,99.998,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,83.868,,62.35,,61.739,,91.848,,99.822,,48.4722,,87.238,,98.588,,46.6522,,88.628,,83.082,,57.7058,,92.16,,96.03,,50.0282,,93.346,,75.42,,60.0802,,94.062,,5.714,,95.1218,,\worst,94.02,,100.00,,--,83.87,0.00,\HLFail 62.35,0.00,61.74,0.00,91.85,0.00,\HLFail 99.82,0.00,48.47,0.00,87.24,0.00,\HLFail 98.59,0.00,46.65,0.00,88.63,0.00,\HLFail 83.08,0.00,57.71,0.00,92.16,0.00,\HLFail 96.03,0.00,50.03,0.00,93.35,0.00,\HLFail 75.42,0.00,60.08,0.00,\bf 94.06,0.00,\bf 5.71,0.00,\bf 95.12,0.00
gtsrb,resnet18,badnets,97.816,100,98.57,100,98.39,100,96.69,100,97.24,100,98.19,100,95.67,0.02,98.917,72.98,100,37.582,95.79,0.72,98.627,93.58,65.06,65.352,88.47,99.86,45.397,92.11,0.07,97.112,92.98,0,97.582,92.59,0.01,97.382,92.16,0,97.172,91.96,0,97.072,96.05,0,99.117,90.83,0,96.507,88.55,2.98,93.877,94.43,0,98.307,95.23,0,98.707,88.17,99.91,45.222,93.24,100,47.712,92.35,100,47.267,95.92,100,49.052,89.3,1.63,94.927,93.54,0.01,97.857,93.47,0.07,97.792,92.87,0.03,97.512,94.39,0.03,98.272,92.47,0.12,97.267,98.28,0,100,98.38,0,100,98.11,0,100,98.31,0,100,97.88,0,100,98.25,0,100,98.64,0.01,99.995,97.94,0,100,98.23,0,100,98.29,0,100,97.6652,0.69916035356705,100,0,89.298,9.592271368138,53.132,50.2252299148545,69.175,28.8536528450039,92.36,0.418270247567291,0.016,0.0304959013639538,97.264,0.214172827408149,93.018,3.1949209692886,0.596,1.33269651458987,97.303,2.15875658655626,91.796,3.11357190377868,80.308,43.9823563488815,56.836,21.3378365234154,93.348,0.730903550408671,0.052,0.0438178046004133,97.74,0.379186629511119,98.192,0.200673864765695,0,0,100,0,98.27,0.249098374141624,0.002,0.00447213595499958,99.999,0.00223606797750411,\badnets,97.82,0.70,100.00,0.00,--,89.30,9.59,\HLFail 53.13,50.23,69.18,28.85,92.36,0.42,0.02,0.03,97.26,0.21,93.02,3.19,0.60,1.33,97.30,2.16,91.80,3.11,\HLFail 80.31,43.98,56.84,21.34,93.35,0.73,0.05,0.04,97.74,0.38,98.19,0.20,\bf 0.00,0.00,\bf 100.00,0.00,\bf 98.27,0.25,0.00,0.00,100.00,0.00
gtsrb,resnet18,blend,98.082,99.212,97.59,99.3,97.62,99.02,98.19,99.01,98.42,99.49,98.59,99.24,88.77,99.65,45.344,91.08,82.62,54.795,93.89,94.57,50.225,89.93,98.34,46.36,92.76,99.63,47.339,93.22,99.98,47.569,93.04,99.12,47.525,92.85,99.64,47.384,93.04,100,47.479,92.98,99.98,47.449,94.25,99.83,48.084,93.67,74.65,60.075,93.6,84.96,54.885,93.78,98.63,48.14,92.25,99.63,47.084,88.92,98.13,45.96,93.88,99.45,47.899,88.33,93.65,47.905,89.59,97.88,46.42,70.68,97.98,36.915,94.99,98.22,48.95,93.83,96.6,49.18,94.81,99.59,48.364,92.36,99.06,47.215,88.47,96.59,46.505,98.05,0.02,99.58,98.15,0,99.606,97.88,0.11,99.45,98.08,0,99.605,98.04,0.1,99.535,97.87,0.76,99.12,98.37,0.8,99.206,98.24,0.04,99.586,98.19,0.36,99.426,97.59,0.05,99.335,98.1804,0.370473750757053,99.1944,0.196333389926418,91.286,2.07152842123877,94.962,7.20515579290275,48.8126,3.80794935628088,93.026,0.133341666406268,99.744,0.379842072445904,47.4812,0.0709168527220444,93.51,0.748632085873963,91.54,11.3248487848624,51.6536,5.64204300763473,86.28,8.98955226916224,97.418,2.20017499304032,45.0198,4.61374280817646,92.892,2.68315485948911,98.012,1.38270387285203,48.0428,1.1477681386064,98.04,0.0992471662063992,0.046,0.0545893762558247,99.5552,0.0654805314578316,98.052,0.317048892128641,0.402,0.368537650722419,99.3346,0.183130554523271,\blend,98.08,0.37,99.21,0.20,--,91.29,2.07,\HLFail 94.96,7.21,48.81,3.81,93.03,0.13,\HLFail 99.74,0.38,47.48,0.07,93.51,0.75,\HLFail 91.54,11.32,51.65,5.64,86.28,8.99,\HLFail 97.42,2.20,45.02,4.61,92.89,2.68,\HLFail 98.01,1.38,48.04,1.15,98.04,0.10,\bf 0.05,0.05,\bf 99.56,0.07,\bf 98.05,0.32,0.40,0.37,99.33,0.18
gtsrb,resnet18,clb,98.056,99.944,98.42,99.96,97.94,99.98,98.04,100,97.86,99.82,98.02,99.96,89.64,17.38,87.074,86.97,4.78,92.039,82.25,1.97,91.084,88.89,8.04,91.369,85.47,5.48,90.939,92.87,0.52,97.119,93.02,0.42,97.244,92.96,0.21,97.319,93.14,0.58,97.224,92.89,0.62,97.079,93.11,2.54,96.229,91.93,8.64,92.589,93.35,0,97.619,93.04,1.15,96.889,92.09,0,96.989,79.84,30.46,75.634,86.41,9.44,89.429,82.41,4.15,90.074,84.65,5.74,90.399,81.65,1.24,91.149,91.04,2.2,95.364,90.64,42.62,74.954,92.03,4.52,94.699,91.21,11.06,91.019,90.86,4.6,94.074,98.95,1.96,98.992,98.2,1.07,99.437,98.68,1.26,99.342,97.42,0.25,99.529,98.04,0.68,99.624,97.24,1.49,98.819,97.39,0.85,99.214,98.11,1.95,98.997,97.69,1.45,99.064,97.67,1.9,98.829,97.9832,0.0820438906927268,99.9408,0.070733301916427,86.644,2.95009830344685,7.53,5.91525992666425,90.501,1.96181867153924,92.976,0.109224539367304,0.47,0.163707055437449,97.197,0.0972496786627113,92.704,0.646359033355298,2.466,3.60617248616868,96.063,2.00356681944975,82.992,2.57422221263045,10.206,11.7027851385899,87.337,6.57143496505901,91.156,0.53247535154221,13,16.8835600511267,90.022,8.58586964145159,98.258,0.593733947151416,1.044,0.642129270474412,99.3848,0.243340707650818,97.62,0.333466640010662,1.528,0.442628512411932,98.9846,0.1663709710256,\clb,98.06,0.08,99.94,0.07,--,86.64,2.95,7.53,5.92,90.50,1.96,92.98,0.11,\bf 0.47,0.16,97.20,0.10,92.70,0.65,2.47,3.61,96.06,2.00,82.99,2.57,10.21,11.70,87.34,6.57,91.16,0.53,13.00,16.88,90.02,8.59,\bf 98.26,0.59,1.04,0.64,\bf 99.38,0.24,97.62,0.33,1.53,0.44,98.98,0.17
gtsrb,resnet18,iab,98.026,99.938,98.07,99.99,98.66,99.94,98.07,99.8,97.93,99.98,97.4,99.98,88.02,99.26,45.336,95.96,0.56,98.656,95.74,3.17,97.241,96.33,0.27,98.986,96.76,0.43,99.121,93.55,0.2,97.631,93.21,0.6,97.261,91.98,0.18,96.856,92.88,0.27,97.261,92.51,0.15,97.136,92.24,74.43,59.861,93.66,41.77,76.901,93.07,0,97.491,91.92,0,96.916,93.4,97.43,48.941,87.61,4.92,92.301,86.67,33.67,77.456,77.61,7.53,85.996,81.57,51.7,65.891,81.77,97.76,42.961,93.63,96.18,49.681,94.89,90.53,53.136,89.49,97.36,47.021,95.65,99.92,48.821,94.16,62.53,66.771,98.44,0.02,99.959,97.97,0.13,99.876,98.25,0,99.969,97.86,0,99.886,98.03,0,99.969,98.25,0,99.969,98.41,0,99.969,98.07,0.03,99.954,98.43,0.01,99.964,97.82,0.03,99.851,98.0172,0.448496599764142,99.9276,0.0742212907459874,94.562,3.67752906174785,20.738,43.9114013668432,87.868,23.7878384368988,92.826,0.610352357249479,0.28,0.184255257726883,97.229,0.279029568325655,92.858,0.748945925951934,42.726,43.7310167958624,76.022,21.7532084989778,83.046,4.10244804964061,39.116,38.0597442187937,72.921,19.4559036670107,93.564,2.40139126341378,89.304,15.3560095728024,53.086,7.96633855670219,98.11,0.232916293977042,0.03,0.0565685424949238,99.9318,0.0466872573621482,98.196,0.255303740669819,0.014,0.0151657508881031,99.9414,0.0509048131319605,\iab,98.03,0.45,99.94,0.07,--,94.56,3.68,20.74,43.91,87.87,23.79,92.83,0.61,0.28,0.18,97.23,0.28,92.86,0.75,42.73,43.73,76.02,21.75,83.05,4.10,39.12,38.06,72.92,19.46,93.56,2.40,\HLFail 89.30,15.36,53.09,7.97,98.11,0.23,0.03,0.06,99.93,0.05,\bf 98.20,0.26,\bf 0.01,0.02,\bf 99.94,0.05
gtsrb,resnet18,wanet,97.442,96.216,97.43,98.27,98.36,98.07,96.98,95.35,97.63,95.78,96.81,93.61,89.24,99.77,45.899,75.81,99.82,39.184,90.31,99.81,46.434,90.41,99.71,46.484,85.84,99.71,44.199,92.11,0,95.442,92.87,0,95.822,92.61,0,95.692,92.76,0,95.767,92.83,0,95.802,88.89,12.73,87.467,88.74,10.37,88.572,88.81,10.78,88.402,91.25,9.9,90.062,89.16,15.2,86.367,96.1,97.18,49.329,96.33,97.73,49.444,96.56,97.53,49.559,95.93,97.26,49.244,96.07,96.53,49.314,94.36,50.93,71.102,94.96,73.45,60.142,95.77,38.7,77.922,94.82,23.76,84.917,92.93,43.37,74.167,97.85,8.02,94.098,98.02,6.45,94.883,97.54,8.12,94.048,98.31,10.24,92.988,97.68,2.57,96.823,98.68,0.04,98.088,98.18,0,98.108,98.17,0.02,98.098,97.69,0,98.108,97.81,0.01,98.103,97.4444,0.610513554313086,95.8052,1.60661295899168,86.322,6.16167753132213,99.764,0.052725705305858,44.44,3.08083876566107,92.636,0.310290186760717,0,0,95.705,0.15514509338036,89.37,1.06294402486679,11.796,2.18632797173709,88.174,1.37295575311079,96.198,0.248133028837356,97.246,0.45610305852954,49.378,0.124066514418678,94.568,1.04741109407911,46.042,18.2525551635929,73.65,9.14358969442527,97.88,0.300416377715994,7.08,2.8586622745613,94.568,1.42933113728065,98.106,0.387207954463751,0.014,0.0167332005306815,98.101,0.00836660026533867,\wanet,97.44,0.61,96.22,1.61,--,86.32,6.16,\HLFail 99.76,0.05,44.44,3.08,92.64,0.31,\bf 0.00,0.00,95.71,0.16,89.37,1.06,11.80,2.19,88.17,1.37,96.20,0.25,\HLFail 97.25,0.46,49.38,0.12,94.57,1.05,46.04,18.25,73.65,9.14,97.88,0.30,7.08,2.86,94.57,1.43,\bf 98.11,0.39,0.01,0.02,\bf 98.10,0.01
gtsrb,resnet18,issba,98.044,100,98.25,100,98.06,100,97.93,100,98.03,100,97.95,100,89.57,99.97,45.778,84.68,99.72,43.458,88.69,100,45.323,88.54,99.71,45.393,92.57,99.9,47.313,91.87,98.42,47.703,92.56,99.32,47.598,93.12,99.62,47.728,93.04,99.95,47.523,93.1,100,47.528,93.21,31.72,81.723,94.05,63.33,66.338,92.26,78.54,57.838,93.88,62.73,66.553,93.78,38.55,78.593,82.43,30.62,76.883,73.32,51.8,61.738,72.43,8.75,82.818,73.74,99.92,37.888,82.52,32.35,76.063,90.74,88.7,51.998,91.55,95.77,48.868,94.26,99.07,48.573,90.59,77.39,57.578,90.75,32.78,79.963,97.98,0,99.968,97.46,0,99.708,97.89,0,99.923,98.12,0.01,99.995,97.61,0,99.783,97.8,0.06,99.848,98.19,0,100,97.86,0,99.908,97.91,0,99.933,97.72,0,99.838,98.0028,0.0587298901752761,100,0,88.81,2.82220658350872,99.86,0.137295302177462,45.453,1.37529542280922,92.738,0.536954374225593,99.462,0.643909931589815,47.616,0.0959557189541096,93.436,0.729129618106408,54.974,19.3379867100999,70.209,9.80122785675346,76.888,5.12219386591332,44.688,34.4341003948121,67.078,18.0636897532038,91.578,1.54579105961964,78.742,27.003127041141,57.396,13.1245298011014,97.812,0.271053500254105,0.002,0.00447213595499958,99.8754,0.124202656976407,97.896,0.178969271105405,0.012,0.0268328157299975,99.9054,0.0662480188383029,\issba,98.04,0.06,100.00,0.00,--,88.81,2.82,\HLFail 99.86,0.14,45.45,1.38,92.74,0.54,\HLFail 99.46,0.64,47.62,0.10,93.44,0.73,\HLFail 54.97,19.34,70.21,9.80,76.89,5.12,44.69,34.43,67.08,18.06,91.58,1.55,\HLFail 78.74,27.00,57.40,13.12,97.81,0.27,\bf 0.00,0.00,99.88,0.12,\bf 97.90,0.18,0.01,0.03,\bf 99.91,0.07
gtsrb,resnet18,lowfrequency,97.926,99.98,98.06,99.96,97.54,100,97.74,99.99,98.23,99.99,98.13,99.97,86.43,100,44.252,84.17,100,43.122,88.5,96.4,47.077,90.3,100,46.187,83.51,26.69,79.437,92.19,23.24,85.502,92.99,23.37,85.837,92.51,44.49,75.037,92.24,22.76,85.767,91.68,23.37,85.182,92.66,97.84,48.437,88.73,99.53,45.627,90.45,98.12,47.192,89.4,99.13,46.162,92.42,98.02,48.227,66.67,11.77,78.477,84.73,96.17,45.307,68.35,82.84,43.782,75.57,99.85,38.887,78.61,96.57,42.047,94.23,99.19,48.547,94.04,99.75,48.172,91.76,94.13,49.842,93.88,98.46,48.737,93.52,99.2,48.187,95.14,99.95,48.622,96.91,99.98,49.492,93.29,99.75,47.797,92.96,99.51,47.752,96.67,99.97,49.377,97.93,0.17,99.905,98.35,1.87,99.055,97.93,4.22,97.88,97.56,0.04,99.787,97.79,1.3,99.272,97.9132,0.281427077588493,99.986,0.0114017542509922,86.582,2.86270326789208,84.618,32.4202347307974,52.015,15.408318613658,92.322,0.479030270442273,27.446,9.53119247523624,83.465,4.71842743930645,90.732,1.76268828781495,98.528,0.752376235669361,47.129,1.23607544268139,74.786,7.43996505368137,77.44,37.2850063698533,49.7,16.262889349682,93.486,0.999489869883631,98.146,2.29131621562804,48.697,0.683895094294441,94.994,1.83998097816255,99.832,0.20327321515635,48.608,0.831184395907432,97.912,0.287784641702781,1.52,1.69364990479142,99.1798,0.807490371459624,\lf,97.93,0.28,99.98,0.01,--,86.58,2.86,\HLFail 84.62,32.42,52.02,15.41,92.32,0.48,27.45,9.53,83.47,4.72,90.73,1.76,\HLFail 98.53,0.75,47.13,1.24,74.79,7.44,\HLFail 77.44,37.29,49.70,16.26,93.49,1.00,\HLFail 98.15,2.29,48.70,0.68,94.99,1.84,\HLFail 99.83,0.20,48.61,0.83,\bf 97.91,0.29,\bf 1.52,1.69,\bf 99.18,0.81
gtsrb,resnet18,adaptiveblend,97.556,99.866,97.51,99.88,97.32,99.99,97.33,99.98,97.59,99.92,98.03,99.56,92.24,0.2,97.175,88.5,0.28,95.265,90.08,0.55,95.92,95.08,0.02,98.685,95.52,0.03,98.9,92.73,99.98,47.587,93.23,66.71,64.415,92.63,68.35,63.295,92.96,66.4,64.435,92.65,100,47.547,93.21,99.99,47.827,91.46,99.94,46.952,93.1,100,47.772,93.28,99.98,47.862,93.11,100,47.777,87.54,91.94,48.955,77.64,89.47,45.24,82.73,93.94,45.55,76.84,88.84,45.155,83.54,90.98,47.435,91.64,98.47,47.74,95.92,96.95,50.64,93.06,99.64,47.865,92,98.57,47.87,94.16,99.1,48.685,97.09,95.57,51.915,92.91,95.39,49.915,93.71,97.59,49.215,92.82,97.43,48.85,98.32,97.34,51.263,98.07,6.04,96.913,96.04,7.43,95.46,95.86,10.32,93.925,96.21,8.46,95.03,95.65,7.43,95.265,97.5652,0.288175640885904,99.8632,0.176695217818705,92.284,3.060535900786,0.216,0.217324641953001,97.189,1.61847690746578,92.84,0.254361946839538,80.288,18.0006408219263,57.4558,9.03899171368134,92.832,0.77056472797553,99.982,0.0248997991959779,47.638,0.385282363987765,81.658,4.43414253266627,91.034,2.03275182941745,46.467,1.67294127213121,93.356,1.7386431491252,98.546,1.00713951367226,48.56,1.22204234787506,94.97,2.55786043403467,96.664,1.08640692192199,50.2316,1.31720833583759,96.366,0.975053844667048,7.936,1.58626290380882,95.3186,1.07125967906946,\ablend,97.56,0.29,99.87,0.18,--,92.28,3.06,\bf 0.22,0.22,\bf 97.19,1.62,92.84,0.25,\HLFail 80.29,18.00,57.46,9.04,92.83,0.77,\HLFail 99.98,0.02,47.64,0.39,81.66,4.43,\HLFail 91.03,2.03,46.47,1.67,93.36,1.74,\HLFail 98.55,1.01,48.56,1.22,94.97,2.56,\HLFail 96.66,1.09,50.23,1.32,\bf 96.37,0.98,7.94,1.59,95.32,1.07
gtsrbALL,resnet18,average,97.8685,99.3945,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,89.4735,,57.6025,,66.9317,,92.7155,,38.46325,,77.926625,,92.3075,,50.326,,71.77395,,84.2055,,67.182,,59.3421,,92.9935,,65.2305,,64.649225,,97.282,,25.58725,,86.51935,,97.80225,,1.4285,,98.84555,,\avg,97.87,,99.39,,--,89.47,0.00,\HLFail 57.60,0.00,66.93,0.00,92.72,0.00,38.46,0.00,77.93,0.00,92.31,0.00,\HLFail 50.33,0.00,71.77,0.00,84.21,0.00,\HLFail 67.18,0.00,59.34,0.00,92.99,0.00,\HLFail 65.23,0.00,64.65,0.00,97.28,0.00,25.59,0.00,86.52,0.00,\bf 97.80,0.00,\bf 1.43,0.00,\bf 98.85,0.00
gtsrbALL,resnet18,worstcase,97.442,100,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,86.322,,99.86,,44.44,,92.322,,99.744,,47.4812,,89.37,,99.982,,47.129,,74.786,,97.418,,45.0198,,91.156,,98.546,,48.0428,,94.97,,99.832,,48.608,,96.366,,7.936,,95.3186,,\worst,97.44,,100.00,,--,86.32,0.00,\HLFail 99.86,0.00,44.44,0.00,92.32,0.00,\HLFail 99.74,0.00,47.48,0.00,89.37,0.00,\HLFail 99.98,0.00,47.13,0.00,74.79,0.00,\HLFail 97.42,0.00,45.02,0.00,91.16,0.00,\HLFail 98.55,0.00,48.04,0.00,94.97,0.00,\HLFail 99.83,0.00,48.61,0.00,\bf 96.37,0.00,\bf 7.94,0.00,\bf 95.32,0.00
tinyimgnet,resnet34,badnets,61.765,99.945,61.52,100,62.01,99.89,,,,,,,48.2,0,93.19,47.41,0,92.795,45.8,0,91.99,,,,,,,50.22,99.82,44.29,52.84,96.98,47.02,50.88,100,44.5575,,,,,,,60.73,0.04,99.435,52.96,24.67,83.235,51.74,27.08,81.42,,,,,,,49.68,0.16,93.85,48.74,0.09,93.415,48.36,0.09,93.225,,,,,,,61.21,0.35,99.52,61.32,0.64,99.43,61.52,0.53,99.585,,,,,,,61.97,0,99.9725,62.36,0.04,99.9525,61.25,0.01,99.71,,,,,,,61.49,0.16,99.755,61.21,0.08,99.655,61.02,0.1,99.55,,,,,,,61.8875,0.173241161390702,99.9175,0.0388908729652549,47.1366666666667,1.22312441449484,0,0,92.6583333333333,0.611562207247418,51.3133333333333,1.36269341134877,98.9333333333333,1.6940287286033,45.2891666666667,1.50490102110847,55.1433333333333,4.87649806042546,17.2633333333333,14.964438958188,88.03,9.91862263623332,48.9266666666667,0.679509627108647,0.113333333333333,0.0404145188432738,93.4966666666667,0.320403391575883,61.35,0.157162336455018,0.506666666666667,0.146401275039985,99.5116666666667,0.0778352961922389,61.86,0.563116329012043,0.0166666666666667,0.0208166599946613,99.8783333333333,0.146123520808028,61.24,0.236431808350737,0.113333333333333,0.0416333199893227,99.6533333333334,0.102510162097871,\badnets,61.77,0.17,99.95,0.04,--,47.14,1.22,\bf 0.00,0.00,92.66,0.61,51.31,1.36,\HLFail 98.93,1.69,45.29,1.50,55.14,4.88,17.26,14.96,88.03,9.92,48.93,0.68,0.11,0.04,93.50,0.32,61.35,0.16,0.51,0.15,99.51,0.08,\bf 61.86,0.56,0.02,0.02,\bf 99.88,0.15,61.24,0.24,0.11,0.04,99.65,0.10
tinyimgnet,resnet34,blend,61.4433333333333,99.64,61.47,100,61.8,99.41,61.06,99.51,,,,,39.25,0,88.7233333333333,37.08,0,87.6383333333333,38.88,0,88.5383333333333,,,,,,,51.27,99.98,44.9133333333333,51.73,100,45.1433333333333,52.04,99.62,45.3083333333333,,,,,,,59.4,99.74,48.9783333333333,59.67,99.8,49.1133333333333,59.83,99.88,49.1933333333333,,,,,,,48.52,42.43,72.1433333333333,49.67,5.67,91.0983333333333,49.14,1.42,92.9583333333333,,,,,,,61.56,4.81,97.415,62.11,0.12,99.76,61.84,2.31,98.665,,,,,,,61.11,0.28,99.5133333333334,61.92,0.03,99.805,60.8,0.22,99.3883333333333,,,,,,,61.04,0.23,99.5033333333333,61.12,0.18,99.5683333333333,61.18,0.14,99.6183333333333,,,,,,,61.4344444444444,0.370080071415981,99.52,0.11532562594671,38.4033333333333,1.16087610593609,0,0,88.3,0.580438052968042,51.68,0.387427412556208,99.8666666666667,0.213853532431271,45.1216666666667,0.198389347832318,59.6333333333333,0.217332310836041,99.8066666666667,0.0702376916856851,49.095,0.108666155418022,49.11,0.575586657246326,16.5066666666667,22.5506104869321,85.4,11.5182163694442,61.8366666666667,0.275015151097776,2.41333333333333,2.34670691253367,98.6133333333333,1.17335345626684,61.2766666666667,0.578302112509833,0.176666666666667,0.130511813003013,99.5688888888889,0.213816726643613,61.1133333333333,0.0702376916856851,0.183333333333333,0.0450924975282289,99.5633333333333,0.0576628129733582,\blend,61.44,0.37,99.64,0.12,--,38.40,1.16,\bf 0.00,0.00,88.30,0.58,51.68,0.39,\HLFail 99.87,0.21,45.12,0.20,59.63,0.22,\HLFail 99.81,0.07,49.10,0.11,49.11,0.58,16.51,22.55,85.40,11.52,\bf 61.84,0.28,2.41,2.35,98.61,1.17,61.28,0.58,0.18,0.13,\bf 99.57,0.21,61.11,0.07,0.18,0.05,99.56,0.06
tinyimgnet,resnet34,clb,,,,,,,,,,,,,,,50,,,50,,,50,,,,,,,,,50,,,50,,,50,,,,,,,,,50,,,50,,,50,,,,,,,,,50,,,50,,,50,,,,,,,,,,,,,,,,,,,,,,,,50,,,50,,,50,,,,,,,,,50,,,50,,,50,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,\clb,0.00,0.00,0.00,0.00,--,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00
tinyimgnet,resnet34,iab,61.98,99.99,61.84,99.98,62.12,100,,,,,,,44.49,0,91.25,45.35,0,91.68,44.36,0,91.185,,,,,,,50.78,100,44.4,51.02,99.94,44.545,50.65,99.64,44.51,,,,,,,43.07,99.69,40.695,59.97,0,98.99,43.16,99.54,40.815,,,,,,,49.1,0.27,93.42,48.91,0.37,93.275,50.19,0.28,93.96,,,,,,,61.91,0.18,99.87,61.52,0.1,99.715,61.48,0.16,99.665,,,,,,,61.19,5.43,96.885,61.38,1.33,99.03,61.2,3.88,97.665,,,,,,,61.91,0.21,99.855,61.96,0.27,99.85,61.17,0.19,99.495,,,,,,,62.05,0.098994949366112,99.995,0.00707106781185904,44.7333333333333,0.537990086649684,0,0,91.3716666666667,0.268995043324841,50.8166666666667,0.187705443004017,99.86,0.192873015219858,44.485,0.0756637297521118,48.7333333333333,9.73134283299758,66.41,57.5127959675062,60.1666666666667,33.6220464626015,49.4,0.690724257573165,0.306666666666667,0.055075705472861,93.5516666666667,0.360982455714032,61.6366666666667,0.237557010701289,0.146666666666667,0.0416333199893227,99.75,0.106887791632151,61.2566666666667,0.106926766215638,3.54666666666667,2.07022543055903,97.86,1.08571405075185,61.68,0.442379927211892,0.223333333333333,0.0416333199893227,99.7333333333334,0.2064178609843,\iab,61.98,0.10,99.99,0.01,--,44.73,0.54,\bf 0.00,0.00,91.37,0.27,50.82,0.19,\HLFail 99.86,0.19,44.49,0.08,48.73,9.73,\HLFail 66.41,57.51,60.17,33.62,49.40,0.69,0.31,0.06,93.55,0.36,61.64,0.24,0.15,0.04,\bf 99.75,0.11,61.26,0.11,3.55,2.07,97.86,1.09,\bf 61.68,0.44,0.22,0.04,99.73,0.21
tinyimgnet,resnet34,wanet,60.71,98.98,60.68,99.64,60.74,98.32,,,,,,,39.55,89.59,44.115,48.09,95.93,45.215,38,98.95,38.66,,,,,,,51.02,100,45.155,50.85,98.24,45.44,51.1,100,45.195,,,,,,,58.42,98.54,49.075,59.31,4.58,96.5,59.21,91.56,52.96,,,,,,,48.3,39.22,73.675,48.37,74.79,55.925,46.99,68.41,58.425,,,,,,,60.84,0.63,99.175,60.45,1.46,98.63,61.08,2.85,98.065,,,,,,,60.65,4.22,97.35,61,0.25,99.365,61.59,1.25,98.865,,,,,,,60.93,0.44,99.27,61.05,0.76,99.11,59.65,0.33,98.795,,,,,,,60.725,0.0212132034355972,98.65,0.466690475583119,41.88,5.43357156941915,94.8233333333333,4.77712605374124,42.6633333333333,3.51034305066233,50.99,0.127671453348037,99.4133333333333,1.01613647377374,45.2633333333333,0.15429949233012,58.98,0.487544869729956,64.8933333333333,52.3493431986814,66.1783333333333,26.3310825514891,47.8866666666667,0.777324471075837,60.8066666666667,18.9648156683194,62.675,9.60793942528782,60.79,0.317962261911691,1.64666666666667,1.12171000411574,98.6233333333333,0.555030029217639,61.08,0.475078940808791,1.90666666666667,2.06485673433615,98.5266666666667,1.04924178973835,60.5433333333333,0.775972508104078,0.51,0.223383079036887,99.0583333333333,0.241678160646209,\wanet,60.71,0.02,98.98,0.47,--,41.88,5.43,\HLFail 94.82,4.78,42.66,3.51,50.99,0.13,\HLFail 99.41,1.02,45.26,0.15,58.98,0.49,\HLFail 64.89,52.35,66.18,26.33,47.89,0.78,\HLFail 60.81,18.96,62.68,9.61,60.79,0.32,1.65,1.12,98.62,0.56,\bf 61.08,0.48,1.91,2.06,98.53,1.05,60.54,0.78,\bf 0.51,0.22,\bf 99.06,0.24
tinyimgnet,resnet34,issba,61.29,99.975,61.12,99.96,61.46,99.99,,,,,,,35.78,0.03,87.2175,34.53,0.19,86.5125,35.82,0,87.2525,,,,,,,50.85,95.46,47.0375,51.34,98.24,45.8925,50.92,96.74,46.4325,,,,,,,53.67,93.63,49.3625,39.28,17.73,80.1175,40.6,15.75,81.7675,,,,,,,44.92,0.65,91.4775,45.04,0.65,91.5375,44.73,0.19,91.6125,,,,,,,58.78,21.49,87.9875,57.83,9.85,93.3325,57.46,11.68,92.2325,,,,,,,57.08,0.2,97.7825,58.35,0.35,98.3425,58.42,0.62,98.2425,,,,,,,57.7,0.2,98.0925,57.91,0.24,98.1775,58.42,0.3,98.4025,,,,,,,61.375,0.120208152801714,99.9825,0.0106066017177986,35.3766666666667,0.733507555062204,0.0733333333333333,0.102143689640297,86.9941666666667,0.417502495002519,51.0366666666667,0.265015722804014,96.8133333333333,1.39145008294704,46.4541666666667,0.57280741382539,44.5166666666667,7.95444739333496,42.37,44.4034998620604,70.4158333333333,18.2513768886989,44.8966666666667,0.156311654502579,0.496666666666667,0.265581123827228,91.5425,0.067638746292346,58.0233333333333,0.680906258844295,14.34,6.25932104944298,91.1841666666667,2.82250036905814,57.95,0.754254598925325,0.39,0.212837966537928,98.1225,0.298663690461361,58.01,0.370270171631473,0.246666666666667,0.0503322295684717,98.2241666666667,0.160182187940276,\issba,61.29,0.12,99.98,0.01,--,35.38,0.73,\bf 0.07,0.10,86.99,0.42,51.04,0.27,\HLFail 96.81,1.39,46.45,0.57,44.52,7.95,42.37,44.40,70.42,18.25,44.90,0.16,0.50,0.27,91.54,0.07,\bf 58.02,0.68,14.34,6.26,91.18,2.82,57.95,0.75,0.39,0.21,98.12,0.30,58.01,0.37,0.25,0.05,\bf 98.22,0.16
tinyimgnet,resnet34,lowfrequency,61.4,97.83,61.24,96.42,61.56,99.24,,,,,,,38.64,0,87.535,39.4,0,87.915,37.74,0,87.085,,,,,,,51.04,96.87,45.3,50.85,95.84,45.72,51.12,95.42,46.065,,,,,,,59.82,4.28,95.985,59.72,3.53,96.31,60.15,99.09,49.375,,,,,,,48.84,4.49,90.39,48.75,5.46,89.86,48.64,13.91,85.58,,,,,,,61.46,6.21,95.81,62.63,33.02,82.405,61.64,14.38,91.725,,,,,,,62.27,98.57,50,61.95,62.97,67.43,60.41,76.45,60.195,,,,,,,61.2,0.05,98.79,61.84,0.34,98.745,61.28,0.14,98.785,,,,,,,61.48,0.113137084989845,98.535,0.99702056147303,38.5933333333333,0.830983353222753,0,0,87.5116666666667,0.415491676611377,51.0033333333333,0.13868429375143,96.0433333333333,0.746078637499651,45.695,0.383112255089811,59.8966666666667,0.225018517756502,35.6333333333333,54.9563648118517,80.5566666666667,27.0046043913503,48.7433333333333,0.100166528008779,7.95333333333333,5.18137369172822,88.61,2.63740402668988,61.91,0.630000000000001,17.87,13.7415101062438,89.98,6.87075505312189,61.5433333333333,0.994451272478114,79.33,17.9738921772664,59.2083333333333,8.75678927080773,61.44,0.348711915483255,0.176666666666667,0.148436293854749,98.7733333333333,0.0246644143115881,\lf,61.40,0.11,97.83,1.00,--,38.59,0.83,\bf 0.00,0.00,87.51,0.42,51.00,0.14,\HLFail 96.04,0.75,45.70,0.38,59.90,0.23,35.63,54.96,80.56,27.00,48.74,0.10,7.95,5.18,88.61,2.64,\bf 61.91,0.63,17.87,13.74,89.98,6.87,61.54,0.99,\HLFail 79.33,17.97,59.21,8.76,61.44,0.35,0.18,0.15,\bf 98.77,0.02
tinyimgnet,resnet34,adaptiveblend,60.97,96.955,61.05,97.43,60.89,96.48,,,,,,,39.7,60.32,57.6825,39.82,85.55,45.1275,38.09,82.33,45.8725,,,,,,,50.65,97.54,44.84,50.43,99.98,44.73,50.85,98.54,44.94,,,,,,,59.21,100,49.12,59.27,99.98,49.15,59.15,99.96,49.09,,,,,,,49.37,98.15,44.2,47.1,91.73,45.6775,48.56,75.07,54.7375,,,,,,,56.72,84.32,54.1925,56.87,80.79,56.0325,56.96,54.28,69.3325,,,,,,,60.25,77.84,59.1975,61.39,84.15,56.4025,61.14,60.79,68.0825,,,,,,,60.21,1.64,97.2775,60.41,0.96,97.7175,59.46,0.84,97.3025,,,,,,,60.93,0.0565685424949226,96.7175,0.335875721063616,39.2033333333333,0.966040026775977,76.0666666666667,13.7317236111616,49.5608333333333,7.04342660452519,50.6433333333333,0.210079350087851,98.6866666666667,1.22659420075807,44.8366666666667,0.105039675043925,59.21,0.0600000000000023,99.98,0.0200000000000031,49.12,0.0300000000000011,48.3433333333333,1.15040572553049,88.3166666666667,11.9125871805135,48.205,5.70534124746278,56.85,0.121243556529822,73.13,16.4197168063277,59.8525,8.26130740258466,60.9266666666667,0.599193902950734,74.26,12.0844817845036,61.2275,6.09887489624111,60.0266666666667,0.500832640043889,1.14666666666667,0.431431724996358,97.4325,0.247133567125149,\ablend,60.97,0.06,96.96,0.34,--,39.20,0.97,\HLFail 76.07,13.73,49.56,7.04,50.64,0.21,\HLFail 98.69,1.23,44.84,0.11,59.21,0.06,\HLFail 99.98,0.02,49.12,0.03,48.34,1.15,\HLFail 88.32,11.91,48.21,5.71,56.85,0.12,\HLFail 73.13,16.42,59.85,8.26,\bf 60.93,0.60,\HLFail 74.26,12.08,61.23,6.10,60.03,0.50,\bf 1.15,0.43,\bf 97.43,0.25
tinyimgnetALL,resnet34,average,61.3654761904762,99.045,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,40.7609523809524,,24.4233333333333,,77.0085714285714,,51.0690476190476,,98.5166666666667,,45.3064285714286,,55.1590476190476,,60.9080952380952,,66.2232142857143,,48.1866666666667,,24.9285714285714,,80.4972619047619,,60.342380952381,,15.7219047619048,,91.0735714285714,,60.8419047619048,,22.8038095238095,,87.7703174603175,,60.5790476190476,,0.371428571428571,,98.9197619047619,,\avg,61.37,,99.05,,--,40.76,0.00,24.42,0.00,77.01,0.00,51.07,0.00,\HLFail 98.52,0.00,45.31,0.00,55.16,0.00,\HLFail 60.91,0.00,66.22,0.00,48.19,0.00,24.93,0.00,80.50,0.00,60.34,0.00,15.72,0.00,91.07,0.00,\bf 60.84,0.00,22.80,0.00,87.77,0.00,60.58,0.00,\bf 0.37,0.00,\bf 98.92,0.00
tinyimgnetALL,resnet34,worstcase,60.71,99.99,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,35.3766666666667,,94.8233333333333,,42.6633333333333,,50.6433333333333,,99.8666666666667,,44.485,,44.5166666666667,,99.98,,49.095,,44.8966666666667,,88.3166666666667,,48.205,,56.85,,73.13,,59.8525,,57.95,,79.33,,59.2083333333333,,58.01,,1.14666666666667,,97.4325,,\worst,60.71,,99.99,,--,35.38,0.00,\HLFail 94.82,0.00,42.66,0.00,50.64,0.00,\HLFail 99.87,0.00,44.49,0.00,44.52,0.00,\HLFail 99.98,0.00,49.10,0.00,44.90,0.00,\HLFail 88.32,0.00,48.21,0.00,56.85,0.00,\HLFail 73.13,0.00,59.85,0.00,57.95,0.00,\HLFail 79.33,0.00,59.21,0.00,\bf 58.01,0.00,\bf 1.15,0.00,\bf 97.43,0.00
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,ASRFail,50,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> res/results_ASD.csv <==
Dataset,Arch,Attack,No Defense,,,,,,,,,,,,ASD,,,,,,,,,,,,,,,AccEnt,,,,,,,,,,,,,,,noacc,noaccstd,noasr,noasrstd,asdacc,asdaccstd,asdasr,asdasrstd,asdder,asdderstd,accentacc,accentaccstd,accentasr,accentasrstd,accentder,accentderstd,attacktxt,noacctxt,noaccstdtxt,noasrtxt,noasrstdtxt,nodertxt,asdacctxt,asdaccstdtxt,asdasrtxt,asdasrstdtxt,asddertxt,asdderstdtxt,accentacctxt,accentaccstdtxt,accentasrtxt,accentasrstdtxt,accentdertxt,accentderstdtxt
,,,accavg,asravg,acc1,asr1,acc2,asr2,acc3,asr3,acc4,asr4,acc5,asr5,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5,acc1,asr1,der1,acc2,asr2,der2,acc3,asr3,der3,acc4,asr4,der4,acc5,asr5,der5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
cifar10,resnet18,badnets,94.528,99.998,94.53,100,94.75,100,94.21,99.99,94.77,100,94.38,100,93.51,2.26,98.36,94.08,1.5,99.025,93.42,1.06,98.915,93.03,1.08,98.71,93.76,1.07,99.08,94.51,0.78,99.6,94.05,1.22,99.15,94.56,1.01,99.494,94.55,0.9,99.549,94.23,1.08,99.31,94.528,0.240249869927126,99.998,0.00447213595500187,93.56,0.391599284984025,1.394,0.518729216451127,98.818,0.292544868353561,94.38,0.228910462845193,0.998,0.168285471743701,99.4206,0.1867586678042,\badnets,94.53,0.24,100.00,0.00,--,93.56,0.39,1.39,0.52,98.82,0.29,\bf 94.38,0.23,\bf 1.00,0.17,\bf 99.42,0.19
cifar10,resnet18,blend,94.492,97.282,94.2,97.01,94.6,97.43,94.59,97.39,94.64,97.2,94.43,97.38,93.41,3.01,96.595,92.17,4.35,95.305,93.71,6.15,95.175,93.5,7.33,94.48,93.74,6.65,94.94,94.39,0.86,98.16,95.12,0.69,98.296,94.88,0.69,98.296,94.41,0.81,98.195,94.31,0.8,98.15,94.5504,0.0865494078547012,97.3364,0.0936739024488665,93.306,0.650099992308873,5.498,1.77598423416426,95.299,0.789726218382041,94.622,0.357309389745079,0.77,0.0764852927038918,98.2194,0.0718943669559745,\blend,94.49,0.09,97.28,0.09,--,93.31,0.65,5.50,1.78,95.30,0.79,\bf 94.62,0.36,\bf 0.77,0.08,\bf 98.22,0.07
cifar10,resnet18,clb,94.462,99.996,94.62,100,94.54,100,94.36,99.98,94.25,100,94.54,100,91.84,0,98.687,93.27,0.92,98.942,93.42,1.57,98.692,93.21,2.42,98.162,92.86,1.58,98.407,94.41,0.9,99.522,94.91,0.72,99.638,94.4,0.99,99.472,94.41,0.92,99.512,94.4,0.86,99.537,94.4304,0.125023197847443,99.9952,0.00867179335546999,92.92,0.637691147813734,1.298,0.900011111042525,98.578,0.299862468475134,94.506,0.225898207164198,0.878,0.100099950049938,99.5362,0.0617915851876285,\clb,94.46,0.13,100.00,0.01,--,92.92,0.64,1.30,0.90,98.58,0.30,\bf 94.51,0.23,\bf 0.88,0.10,\bf 99.54,0.06
cifar10,resnet18,iab,94.528,99.834,94.54,99.86,94.43,99.73,94.55,99.79,94.59,99.91,94.53,99.88,93.85,2.5,98.328,93.54,3.57,97.638,93.49,1.19,98.803,92.78,1.75,98.168,,,,94.43,1.57,99.083,94.16,0.99,99.238,94.12,1.13,99.148,94.47,0.79,99.493,94.32,1.64,98.993,94.5256,0.0589643960369284,99.8288,0.0716044691342617,93.415,0.452290467141045,2.2525,1.02931611600454,98.23425,0.480336253750087,94.3,0.156684396159924,1.224,0.369025744359387,99.191,0.191134769207491,\iab,94.53,0.06,99.83,0.07,--,93.42,0.45,2.25,1.03,98.23,0.48,\bf 94.30,0.16,\bf 1.22,0.37,\bf 99.19,0.19
cifar10,resnet18,wanet,94.016,96,94.02,95.69,94.28,95.98,93.82,96.57,93.84,96.32,94.12,95.44,92.77,4.48,95.137,92.06,54.45,69.797,92.85,2.72,96.057,92.39,12.6,90.887,93.1,12.18,91.452,94.31,0.84,97.58,94.31,0.74,97.63,94.04,0.82,97.59,93.8,1.17,97.307,94.21,0.9,97.55,94.0152,0.19358512339537,96.062,0.424876452630642,92.634,0.409670599384429,17.286,21.2447329943212,88.666,10.7846478848407,94.134,0.216864012689981,0.894,0.164560019445794,97.5314,0.128665457679977,\wanet,94.02,0.19,96.00,0.42,--,92.63,0.41,17.29,21.24,88.67,10.78,\bf 94.13,0.22,\bf 0.89,0.16,\bf 97.53,0.13
cifar10,resnet18,issba,94.514,99.996,94.85,99.99,94.79,100,94.31,100,94.4,100,94.22,99.99,92.41,2.1,97.896,93.24,3.14,97.791,92.87,1.56,98.396,93.01,1.74,98.376,92.48,2.76,97.601,94.62,1.2,99.398,94.78,1.23,99.383,93.98,1.33,99.066,95.01,1.27,99.363,94.91,1.09,99.453,94.4468,0.22059283759905,99.9972,0.00438178046004279,92.802,0.352519503006571,2.26,0.672755527662166,98.012,0.357480768713511,94.66,0.407246853885944,1.224,0.0893308457365092,99.3326,0.152736046825889,\issba,94.51,0.22,100.00,0.00,--,92.80,0.35,2.26,0.67,98.01,0.36,\bf 94.66,0.41,\bf 1.22,0.09,\bf 99.33,0.15
cifar10,resnet18,lowfrequency,94.702,98.338,94.66,98.97,94.69,97.93,94.83,97.83,94.61,98.6,94.72,98.36,93.52,5.82,95.668,93.51,3.28,96.933,93.83,1.51,97.978,93.7,6.52,95.408,94.05,11.17,93.258,94.06,2.69,97.503,93.8,2.4,97.518,94.24,3.45,97.213,93.75,2.92,97.233,94.46,3.73,97.183,94.7104,0.0789987341670735,98.2116,0.321625247765156,93.722,0.226649509154552,5.66,3.67464964316328,95.849,1.77821680342977,94.062,0.298362195996743,3.038,0.545591422219961,97.33,0.16581616326523,\lf,94.70,0.08,98.34,0.32,--,93.72,0.23,5.66,3.67,95.85,1.78,\bf 94.06,0.30,\bf 3.04,0.55,\bf 97.33,0.17
cifar10,resnet18,adaptiveblend,94.022,95.982,94.19,98.68,93.99,93.12,94,96.79,94.04,93.96,93.89,97.36,93.02,39.01,77.985,93.78,40.71,77.515,93.24,25.12,85.04,92.92,34.5,80.19,,,,94.6,6.93,94.526,93.9,2.97,96.445,94.42,6.54,94.721,94.45,6.4,94.791,94.5,5.73,95.126,93.9884,0.0583335238092147,95.4424,1.82862210420852,93.24,0.384013888637725,34.835,6.98664678750353,80.1825,3.44189506909589,94.374,0.27364210202379,5.714,1.5938412718963,95.1218,0.770701433760188,\ablend,94.02,0.06,95.98,1.83,--,93.24,0.38,34.84,6.99,80.18,3.44,\bf 94.37,0.27,\bf 5.71,1.59,\bf 95.12,0.77
cifar10ALL,resnet18,average,94.408,98.42825,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,93.199875,,8.8104375,,94.20484375,,94.37975,,1.8425,,98.210375,,\avg,94.41,0.00,98.43,0.00,--,93.20,0.00,\hspace{0.5em}8.81,0.00,94.20,0.00,\bf 94.38,0.00,\bf 1.84,0.00,\bf 98.21,0.00
cifar10ALL,resnet18,worstcase,94.016,99.998,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,92.634,,34.835,,80.1825,,94.062,,5.714,,95.1218,,\worst,94.02,0.00,100.00,0.00,--,92.63,0.00,34.84,0.00,80.18,0.00,\bf 94.06,0.00,\bf 5.71,0.00,\bf 95.12,0.00
gtsrb,resnet18,badnets,97.816,100,98.57,100,98.39,100,96.69,100,97.24,100,98.19,100,0,0,51.092,0,0,51.092,0,0,51.092,0,0,51.092,0,0,51.092,98.25,0,100,98.64,0.01,99.995,97.94,0,100,98.23,0,100,98.29,0,100,97.6652,0.69916035356705,100,0,0,0,0,0,51.092,0,98.27,0.249098374141624,0.002,0.00447213595499958,99.999,0.00223606797750411,\badnets,97.82,0.70,100.00,0.00,--,0.00,0.00,\bf 0.00,0.00,51.09,0.00,\bf 98.27,0.25,0.00,0.00,\bf 100.00,0.00
gtsrb,resnet18,blend,98.082,99.212,97.59,99.3,97.62,99.02,98.19,99.01,98.42,99.49,98.59,99.24,0,0,50.565,0,0,50.565,0,0,50.565,0,0,50.565,0,0,50.565,97.87,0.76,99.12,98.37,0.8,99.206,98.24,0.04,99.586,98.19,0.36,99.426,97.59,0.05,99.335,98.1804,0.370473750757053,99.1944,0.196333389926418,0,0,0,0,50.565,0,98.052,0.317048892128641,0.402,0.368537650722419,99.3346,0.183130554523271,\blend,98.08,0.37,99.21,0.20,--,0.00,0.00,\bf 0.00,0.00,50.57,0.00,\bf 98.05,0.32,0.40,0.37,\bf 99.33,0.18
gtsrb,resnet18,clb,98.056,99.944,98.42,99.96,97.94,99.98,98.04,100,97.86,99.82,98.02,99.96,0,0,50.944,0,0,50.944,0,0,50.944,0,0,50.944,0,0,50.944,97.24,1.49,98.819,97.39,0.85,99.214,98.11,1.95,98.997,97.69,1.45,99.064,97.67,1.9,98.829,97.9832,0.0820438906927268,99.9408,0.070733301916427,0,0,0,0,50.944,0,97.62,0.333466640010662,1.528,0.442628512411932,98.9846,0.1663709710256,\clb,98.06,0.08,99.94,0.07,--,0.00,0.00,\bf 0.00,0.00,50.94,0.00,\bf 97.62,0.33,1.53,0.44,\bf 98.98,0.17
gtsrb,resnet18,iab,98.026,99.938,98.07,99.99,98.66,99.94,98.07,99.8,97.93,99.98,97.4,99.98,0,0,50.956,0,0,50.956,0,0,50.956,0,0,50.956,0,0,50.956,98.25,0,99.969,98.41,0,99.969,98.07,0.03,99.954,98.43,0.01,99.964,97.82,0.03,99.851,98.0172,0.448496599764142,99.9276,0.0742212907459874,0,0,0,0,50.956,0,98.196,0.255303740669819,0.014,0.0151657508881031,99.9414,0.0509048131319605,\iab,98.03,0.45,99.94,0.07,--,0.00,0.00,\bf 0.00,0.00,50.96,0.00,\bf 98.20,0.26,0.01,0.02,\bf 99.94,0.05
gtsrb,resnet18,wanet,97.442,96.216,97.43,98.27,98.36,98.07,96.98,95.35,97.63,95.78,96.81,93.61,0,0,49.387,0,0,49.387,0,0,49.387,0,0,49.387,0,0,49.387,98.68,0.04,98.088,98.18,0,98.108,98.17,0.02,98.098,97.69,0,98.108,97.81,0.01,98.103,97.4444,0.610513554313086,95.8052,1.60661295899168,0,0,0,0,49.387,0,98.106,0.387207954463751,0.014,0.0167332005306815,98.101,0.00836660026533867,\wanet,97.44,0.61,96.22,1.61,--,0.00,0.00,\bf 0.00,0.00,49.39,0.00,\bf 98.11,0.39,0.01,0.02,\bf 98.10,0.01
gtsrb,resnet18,issba,98.044,100,98.25,100,98.06,100,97.93,100,98.03,100,97.95,100,0,0,50.978,0,0,50.978,0,0,50.978,0,0,50.978,0,0,50.978,97.8,0.06,99.848,98.19,0,100,97.86,0,99.908,97.91,0,99.933,97.72,0,99.838,98.0028,0.0587298901752761,100,0,0,0,0,0,50.978,0,97.896,0.178969271105405,0.012,0.0268328157299975,99.9054,0.0662480188383029,\issba,98.04,0.06,100.00,0.00,--,0.00,0.00,\bf 0.00,0.00,50.98,0.00,\bf 97.90,0.18,0.01,0.03,\bf 99.91,0.07
gtsrb,resnet18,lowfrequency,97.926,99.98,98.06,99.96,97.54,100,97.74,99.99,98.23,99.99,98.13,99.97,0,0,51.027,0,0,51.027,0,0,51.027,0,0,51.027,0,0,51.027,97.93,0.17,99.905,98.35,1.87,99.055,97.93,4.22,97.88,97.56,0.04,99.787,97.79,1.3,99.272,97.9132,0.281427077588493,99.986,0.0114017542509922,0,0,0,0,51.027,0,97.912,0.287784641702781,1.52,1.69364990479142,99.1798,0.807490371459624,\lf,97.93,0.28,99.98,0.01,--,0.00,0.00,\bf 0.00,0.00,51.03,0.00,\bf 97.91,0.29,1.52,1.69,\bf 99.18,0.81
gtsrb,resnet18,adaptiveblend,97.556,99.866,97.51,99.88,97.32,99.99,97.33,99.98,97.59,99.92,98.03,99.56,0,0,51.155,0,0,51.155,0,0,51.155,0,0,51.155,0,0,51.155,98.07,6.04,96.913,96.04,7.43,95.46,95.86,10.32,93.925,96.21,8.46,95.03,95.65,7.43,95.265,97.5652,0.288175640885904,99.8632,0.176695217818705,0,0,0,0,51.155,0,96.366,0.975053844667048,7.936,1.58626290380882,95.3186,1.07125967906946,\ablend,97.56,0.29,99.87,0.18,--,0.00,0.00,\bf 0.00,0.00,51.16,0.00,\bf 96.37,0.98,7.94,1.59,\bf 95.32,1.07
gtsrbALL,resnet18,average,97.8685,99.3945,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0,,0,,50.763,,97.80225,,1.4285,,98.84555,,\avg,97.87,0.00,99.39,0.00,--,0.00,0.00,\bf 0.00,0.00,50.76,0.00,\bf 97.80,0.00,1.43,0.00,\bf 98.85,0.00
gtsrbALL,resnet18,worstcase,97.442,100,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0,,0,,49.387,,96.366,,7.936,,95.3186,,\worst,97.44,0.00,100.00,0.00,--,0.00,0.00,\bf 0.00,0.00,49.39,0.00,\bf 96.37,0.00,7.94,0.00,\bf 95.32,0.00
tinyimgnet,resnet34,badnets,61.765,99.945,61.52,100,62.01,99.89,,,,,,,0,0,69.09,0,0,69.09,0,0,69.09,,,,,,,61.49,0.16,99.755,61.21,0.08,99.655,61.02,0.1,99.55,,,,,,,61.8875,0.173241161390702,99.9175,0.0388908729652549,0,0,0,0,69.09,0,61.24,0.236431808350737,0.113333333333333,0.0416333199893227,99.6533333333334,0.102510162097871,\badnets,61.77,0.17,99.95,0.04,--,0.00,0.00,\bf 0.00,0.00,69.09,0.00,\bf 61.24,0.24,0.11,0.04,\bf 99.65,0.10
tinyimgnet,resnet34,blend,61.4433333333333,99.64,61.47,100,61.8,99.41,61.06,99.51,,,,,0,0,69.0983333333333,0,0,69.0983333333333,0,0,69.0983333333333,,,,,,,61.04,0.23,99.5033333333333,61.12,0.18,99.5683333333333,61.18,0.14,99.6183333333333,,,,,,,61.4344444444444,0.370080071415981,99.52,0.11532562594671,0,0,0,0,69.0983333333333,0,61.1133333333333,0.0702376916856851,0.183333333333333,0.0450924975282289,99.5633333333333,0.0576628129733582,\blend,61.44,0.37,99.64,0.12,--,0.00,0.00,\bf 0.00,0.00,69.10,0.00,\bf 61.11,0.07,0.18,0.05,\bf 99.56,0.06
tinyimgnet,resnet34,clb,,,,,,,,,,,,,,,50,,,50,,,50,,,,,,,,,50,,,50,,,50,,,,,,,,,,,,,,,,,,,,,,,\clb,0.00,0.00,0.00,0.00,--,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00,\bf 0.00,0.00
tinyimgnet,resnet34,iab,61.98,99.99,61.84,99.98,62.12,100,,,,,,,0,0,69.005,0,0,69.005,0,0,69.005,,,,,,,61.91,0.21,99.855,61.96,0.27,99.85,61.17,0.19,99.495,,,,,,,62.05,0.098994949366112,99.995,0.00707106781185904,0,0,0,0,69.005,0,61.68,0.442379927211892,0.223333333333333,0.0416333199893227,99.7333333333334,0.2064178609843,\iab,61.98,0.10,99.99,0.01,--,0.00,0.00,\bf 0.00,0.00,69.01,0.00,\bf 61.68,0.44,0.22,0.04,\bf 99.73,0.21
tinyimgnet,resnet34,wanet,60.71,98.98,60.68,99.64,60.74,98.32,,,,,,,0,0,69.135,0,0,69.135,0,0,69.135,,,,,,,60.93,0.44,99.27,61.05,0.76,99.11,59.65,0.33,98.795,,,,,,,60.725,0.0212132034355972,98.65,0.466690475583119,0,0,0,0,69.135,0,60.5433333333333,0.775972508104078,0.51,0.223383079036887,99.0583333333333,0.241678160646209,\wanet,60.71,0.02,98.98,0.47,--,0.00,0.00,\bf 0.00,0.00,69.14,0.00,\bf 60.54,0.78,0.51,0.22,\bf 99.06,0.24
tinyimgnet,resnet34,issba,61.29,99.975,61.12,99.96,61.46,99.99,,,,,,,0,0,69.3425,0,0,69.3425,0,0,69.3425,,,,,,,57.7,0.2,98.0925,57.91,0.24,98.1775,58.42,0.3,98.4025,,,,,,,61.375,0.120208152801714,99.9825,0.0106066017177986,0,0,0,0,69.3425,0,58.01,0.370270171631473,0.246666666666667,0.0503322295684717,98.2241666666667,0.160182187940276,\issba,61.29,0.12,99.98,0.01,--,0.00,0.00,\bf 0.00,0.00,69.34,0.00,\bf 58.01,0.37,0.25,0.05,\bf 98.22,0.16
tinyimgnet,resnet34,lowfrequency,61.4,97.83,61.24,96.42,61.56,99.24,,,,,,,0,0,68.215,0,0,68.215,0,0,68.215,,,,,,,61.2,0.05,98.79,61.84,0.34,98.745,61.28,0.14,98.785,,,,,,,61.48,0.113137084989845,98.535,0.99702056147303,0,0,0,0,68.215,0,61.44,0.348711915483255,0.176666666666667,0.148436293854749,98.7733333333333,0.0246644143115881,\lf,61.40,0.11,97.83,1.00,--,0.00,0.00,\bf 0.00,0.00,68.22,0.00,\bf 61.44,0.35,0.18,0.15,\bf 98.77,0.02
tinyimgnet,resnet34,adaptiveblend,60.97,96.955,61.05,97.43,60.89,96.48,,,,,,,0,0,67.9925,0,0,67.9925,0,0,67.9925,,,,,,,60.21,1.64,97.2775,60.41,0.96,97.7175,59.46,0.84,97.3025,,,,,,,60.93,0.0565685424949226,96.7175,0.335875721063616,0,0,0,0,67.9925,0,60.0266666666667,0.500832640043889,1.14666666666667,0.431431724996358,97.4325,0.247133567125149,\ablend,60.97,0.06,96.96,0.34,--,0.00,0.00,\bf 0.00,0.00,67.99,0.00,\bf 60.03,0.50,1.15,0.43,\bf 97.43,0.25
tinyimgnetALL,resnet34,average,61.3654761904762,99.045,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0,,0,,68.8397619047619,,60.5790476190476,,0.371428571428571,,98.9197619047619,,\avg,61.37,0.00,99.05,0.00,--,0.00,0.00,\bf 0.00,0.00,68.84,0.00,\bf 60.58,0.00,0.37,0.00,\bf 98.92,0.00
tinyimgnetALL,resnet34,worstcase,60.71,99.99,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0,,0,,67.9925,,58.01,,1.14666666666667,,97.4325,,\worst,60.71,0.00,99.99,0.00,--,0.00,0.00,\bf 0.00,0.00,67.99,0.00,\bf 58.01,0.00,1.15,0.00,\bf 97.43,0.00
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,ASRFail,50,,,,,,,,,,

